Short-Term Density Forecasting of Low-Voltage Load using Bernstein-Polynomial Normalizing Flows

The transition to a fully renewable energy grid requires better forecasting of demand at the low-voltage level to increase efficiency and ensure reliable control. However, high fluctuations and increasing electrification cause huge forecast variability, not reflected in traditional point estimates. Probabilistic load forecasts take future uncertainties into account and thus allow more informed decision-making for the planning and operation of low-carbon energy systems. We propose an approach for flexible conditional density forecasting of short-term load based on Bernstein polynomial normalizing flows, where a neural network controls the parameters of the flow. In an empirical study with 363 smart meter customers, our density predictions compare favorably against Gaussian and Gaussian mixture densities. Also, they outperform a non-parametric approach based on the pinball loss for 24h-ahead load forecasting for two different neural network architectures.

==> csv/1DCNN_BNF_christmas.csv <==
t,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,1.9479527,1.4892858,0.9768081,0.7711928,0.52303934,0.3571747,0.2867059,0.19133711,0.11442984,0.684,2010-12-22 23:30:00
1,2.0261412,1.4548934,0.83751374,0.6422936,0.43774712,0.31059358,0.2579507,0.18777148,0.13203564,0.574,2010-12-23 00:00:00
2,1.9457654,1.2543031,0.6858195,0.523918,0.35567108,0.24960625,0.20536426,0.1461621,0.09901982,0.60899997,2010-12-23 00:30:00
3,1.6911001,0.9876295,0.5550053,0.44181496,0.31079552,0.2227796,0.18518057,0.13422091,0.093185164,0.593,2010-12-23 01:00:00
4,1.6239865,0.93736976,0.5352629,0.42284283,0.29536083,0.21174449,0.17651394,0.12920962,0.09147033,0.604,2010-12-23 01:30:00
5,1.4354557,0.95383966,0.563468,0.43239245,0.29369164,0.2066445,0.17047359,0.122171305,0.08375448,0.597,2010-12-23 02:00:00
6,1.4797858,1.0294136,0.62874085,0.48128644,0.3290338,0.23505841,0.19609648,0.14398986,0.10239652,0.598,2010-12-23 02:30:00
7,1.4034235,0.99238735,0.59279317,0.46129766,0.32039276,0.23052683,0.19275995,0.14184876,0.10089614,0.648,2010-12-23 03:00:00
8,1.4180593,0.992643,0.5540488,0.42949328,0.29617998,0.20982836,0.173229,0.123630755,0.08353227,0.578,2010-12-23 03:30:00
9,1.374894,1.0076623,0.5639087,0.4267834,0.28870368,0.20207909,0.16579795,0.116960935,0.07772586,0.604,2010-12-23 04:00:00
10,1.2517333,0.7239327,0.45810595,0.37275687,0.26398692,0.18672654,0.15295847,0.1065615,0.068699874,0.601,2010-12-23 04:30:00
11,1.5793722,1.1381032,0.6278848,0.4617247,0.29866332,0.19824909,0.15651438,0.100603424,0.05590779,0.6589999,2010-12-23 05:00:00
12,1.698582,1.029054,0.5672317,0.44137287,0.3005392,0.20896122,0.17054218,0.119115,0.07822878,0.586,2010-12-23 05:30:00
13,2.4988468,1.7738348,0.9636335,0.6677827,0.4135245,0.27784675,0.22487667,0.15655366,0.10393314,1.445,2010-12-23 06:00:00
14,3.8375337,2.5941794,1.5649331,1.076288,0.5281433,0.30753323,0.23282136,0.14342584,0.07919368,1.504,2010-12-23 06:30:00
15,2.905554,1.8379785,0.8202688,0.5295744,0.30406794,0.18396825,0.13759743,0.07869938,0.034336295,0.44799998,2010-12-23 07:00:00
16,2.6982367,1.6230541,0.64678895,0.4457942,0.27616417,0.18149991,0.14446384,0.09716104,0.061391164,0.435,2010-12-23 07:30:00
17,2.4176033,1.3439158,0.57102984,0.37966093,0.21869786,0.1289922,0.09385375,0.048916377,0.014883345,0.467,2010-12-23 08:00:00
18,2.513549,1.3938231,0.5572697,0.38180518,0.22774814,0.13997415,0.10534682,0.060910117,0.027161466,0.466,2010-12-23 08:30:00
19,2.6245337,1.7822924,0.6684452,0.41255194,0.23233661,0.13796149,0.101642914,0.05557782,0.020920588,0.54,2010-12-23 09:00:00
20,2.9368994,1.7133884,0.64598125,0.4350044,0.2596069,0.16155085,0.12307658,0.07382655,0.036496323,0.44,2010-12-23 09:30:00
21,2.937159,1.9732834,0.6964903,0.4341139,0.24217509,0.13903904,0.09901639,0.04804674,0.009571714,0.455,2010-12-23 10:00:00
22,3.2127779,2.0012894,0.6714302,0.44126892,0.2527336,0.1472227,0.105776295,0.052684832,0.0124176955,0.475,2010-12-23 10:30:00
23,3.0519617,1.802943,0.5783132,0.3910453,0.22167552,0.12313595,0.08395277,0.03346208,-0.005018791,0.491,2010-12-23 11:00:00
24,2.965081,2.0136168,0.6370654,0.40661666,0.22685803,0.12771821,0.08893426,0.039348327,0.0017975828,0.413,2010-12-23 11:30:00
25,2.9187627,2.0430975,0.63982344,0.39204395,0.20941341,0.11041264,0.07187244,0.022711487,-0.014448322,0.443,2010-12-23 12:00:00
26,3.053299,2.1600692,0.7688225,0.4422829,0.23052557,0.1210431,0.07900017,0.025713246,-0.0143584255,0.45299998,2010-12-23 12:30:00
27,2.9572217,2.1665664,0.8021707,0.45087242,0.24077308,0.13447061,0.09386822,0.042531647,0.0040008444,0.48799998,2010-12-23 13:00:00
28,3.3307889,2.3315523,0.9376251,0.5103045,0.2539776,0.12782657,0.080048166,0.019876417,-0.025143016,0.507,2010-12-23 13:30:00
29,3.2985306,2.5829136,1.1392179,0.54532444,0.26688784,0.13886946,0.091083646,0.03127485,-0.013258375,0.427,2010-12-23 14:00:00
30,3.551255,2.8298328,1.4383612,0.68025315,0.3088552,0.15861702,0.104050286,0.036543265,-0.013272034,0.452,2010-12-23 14:30:00
31,3.6721175,3.0735278,1.7115102,0.9304284,0.32496598,0.13828173,0.074628614,-0.0021482569,-0.057727143,0.458,2010-12-23 15:00:00
32,4.2235746,3.5949173,2.1140025,1.1989949,0.41706973,0.19297317,0.11809112,0.028456029,-0.036065005,0.526,2010-12-23 15:30:00
33,4.272408,3.6294754,2.5492272,1.7441834,0.5449389,0.23084612,0.13849086,0.032612283,-0.04129082,0.74,2010-12-23 16:00:00
34,5.5484233,4.720344,2.9651294,2.0165284,0.66867316,0.25407675,0.13209637,-0.0074971863,-0.1047883,5.773,2010-12-23 16:30:00
35,7.180474,5.3601747,3.4764745,2.5547302,1.0035838,0.3821433,0.20368715,0.0023384294,-0.1365244,5.871,2010-12-23 17:00:00
36,7.4227557,5.6392717,4.0056586,3.1981506,1.7978219,0.7540295,0.46485713,0.17006536,-0.018239625,4.7859993,2010-12-23 17:30:00
37,9.679666,7.0555415,5.30616,4.3319135,2.4809923,1.0581638,0.60812753,0.1254089,-0.18982683,4.484,2010-12-23 18:00:00
38,8.694464,6.8866563,5.4379587,4.604768,3.050899,1.5580649,0.9408849,0.25851765,-0.17288578,4.553,2010-12-23 18:30:00
39,8.228055,6.6647844,5.3294954,4.5514965,3.118304,1.7432839,1.1335448,0.42180926,-0.03533635,5.307,2010-12-23 19:00:00
40,6.914659,5.782924,4.747671,4.1403856,3.041777,1.9645905,1.4170535,0.6691417,0.14319149,4.424,2010-12-23 19:30:00
41,7.389504,6.056278,4.7813625,4.033108,2.737502,1.620998,1.1278412,0.5044985,0.0657883,4.556,2010-12-23 20:00:00
42,7.072405,5.7435303,4.5165706,3.8050053,2.556949,1.4498414,0.9602356,0.3522828,-0.06760594,4.5319996,2010-12-23 20:30:00
43,7.105715,5.775999,4.5231786,3.7925847,2.5257926,1.4558703,0.99897087,0.42555404,0.012269826,4.482,2010-12-23 21:00:00
44,7.7139997,6.0777173,4.653253,3.871361,2.56326,1.4584227,0.97752935,0.36823907,-0.072190955,4.363,2010-12-23 21:30:00
45,8.196384,6.29267,4.6767893,3.8231606,2.5082011,1.5395353,1.1425161,0.63449436,0.24953948,4.5469995,2010-12-23 22:00:00
46,7.9554935,5.949987,4.228364,3.2596815,1.81822,0.95983624,0.6444735,0.25390217,-0.03791703,4.328,2010-12-23 22:30:00
47,6.0384192,4.2748647,2.9174387,2.1697743,1.1553171,0.6245256,0.4321585,0.19347103,0.015041683,4.096,2010-12-23 23:00:00
48,9.511017,7.5308433,5.7900286,4.853028,3.3258095,2.0600245,1.4893587,0.71471524,0.10178264,1.555,2010-12-23 23:30:00
49,7.8409595,5.8967047,4.2009807,3.2697506,1.9769133,1.1889062,0.8830468,0.49132508,0.19034249,0.996,2010-12-24 00:00:00
50,6.498336,4.761794,3.1443784,2.1115916,1.1683581,0.7115922,0.5361235,0.30998835,0.13505831,2.252,2010-12-24 00:30:00
51,4.355849,3.114477,1.8895873,1.2589406,0.75746894,0.49439186,0.3907347,0.25577283,0.1506364,1.388,2010-12-24 01:00:00
52,3.3236964,2.3648496,1.581513,1.1077129,0.6331715,0.41577128,0.33470997,0.23179755,0.15315425,1.171,2010-12-24 01:30:00
53,2.6879475,1.9830011,1.2491843,0.8589315,0.53792953,0.3681717,0.30115497,0.21378784,0.14562775,1.169,2010-12-24 02:00:00
54,2.4255083,1.9472973,1.3876312,1.0016974,0.5518805,0.3591509,0.28853023,0.1991584,0.1308258,1.222,2010-12-24 02:30:00
55,2.23499,1.871178,1.3420699,0.9457626,0.53037274,0.35257187,0.2860318,0.20064606,0.13438918,1.211,2010-12-24 03:00:00
56,2.1272097,1.7843066,1.2092139,0.8169532,0.48423633,0.32603097,0.2648581,0.18532497,0.12301881,0.958,2010-12-24 03:30:00
57,1.914606,1.6278384,1.2132157,0.87561834,0.4593509,0.2891929,0.2273836,0.14919159,0.08925534,0.733,2010-12-24 04:00:00
58,1.880544,1.4240307,0.9355017,0.67105657,0.41679236,0.28221896,0.22941901,0.16062348,0.10679424,0.784,2010-12-24 04:30:00
59,1.8242123,1.4018947,0.953483,0.6897545,0.42103624,0.27957815,0.22423728,0.15210348,0.09554145,0.732,2010-12-24 05:00:00
60,2.039689,1.4800947,0.9448168,0.6746796,0.40864447,0.26760682,0.21295331,0.1425574,0.08823099,0.708,2010-12-24 05:30:00
61,2.4244392,1.803784,1.203097,0.8666156,0.51223564,0.33636886,0.2705113,0.18721686,0.12399841,0.71,2010-12-24 06:00:00
62,3.1309793,2.176496,1.4949338,1.1267138,0.5787567,0.3381906,0.262007,0.173844,0.112160034,1.381,2010-12-24 06:30:00
63,2.4543867,1.9732823,1.3144913,0.9875269,0.49843544,0.2934391,0.22679001,0.14790438,0.09139012,0.583,2010-12-24 07:00:00
64,2.872865,2.0845535,1.1377182,0.6980256,0.37699604,0.23751232,0.18708971,0.12503596,0.079498306,0.595,2010-12-24 07:30:00
65,3.0679252,1.8154757,0.9375468,0.6088412,0.35389835,0.22142236,0.17072068,0.1066062,0.058494896,0.589,2010-12-24 08:00:00
66,3.4203448,1.9630075,0.9645094,0.61475307,0.34569004,0.20713863,0.15432304,0.08767873,0.037760887,0.656,2010-12-24 08:30:00
67,3.7438943,2.44837,1.3100568,0.76529735,0.38640255,0.2193037,0.15815865,0.08236071,0.026361026,1.156,2010-12-24 09:00:00
68,4.8315063,2.8394103,1.4342667,0.88101315,0.476161,0.27747044,0.20275354,0.10903676,0.039164647,1.5319998,2010-12-24 09:30:00
69,4.988608,3.5851436,1.8587596,1.0663497,0.5451023,0.32440066,0.2443634,0.145522,0.072711095,1.074,2010-12-24 10:00:00
70,5.6501317,3.670825,1.9583709,1.0870056,0.50938433,0.26138633,0.17090148,0.058816236,-0.023960818,0.733,2010-12-24 10:30:00
71,5.8614435,4.1100693,2.1728513,1.1952293,0.5373997,0.27190048,0.17639358,0.058779333,-0.027692981,0.676,2010-12-24 11:00:00
72,5.4533014,3.4740863,1.7254183,0.98507035,0.50739735,0.28254837,0.19854423,0.093407065,0.015132126,0.86,2010-12-24 11:30:00
73,5.0152345,3.4911273,1.8316658,0.9967256,0.48479757,0.26719075,0.18778063,0.0893828,0.016690277,0.99100006,2010-12-24 12:00:00
74,5.3023543,3.9167483,2.195384,1.1780608,0.5522706,0.31388345,0.2286831,0.12399036,0.04713598,1.016,2010-12-24 12:30:00
75,5.1325665,4.0304565,2.2144306,1.213598,0.51005507,0.26586482,0.18046786,0.076452434,0.0006041386,1.137,2010-12-24 13:00:00
76,5.717989,4.3240576,2.5575802,1.6329528,0.66564834,0.35377148,0.24962439,0.12506047,0.035454918,1.048,2010-12-24 13:30:00
77,5.930942,4.851086,2.7677588,1.5704889,0.6404882,0.34996632,0.25036487,0.12994136,0.04260257,1.038,2010-12-24 14:00:00
78,5.766747,4.464479,2.5553896,1.4812592,0.6282531,0.34430915,0.24610496,0.12701303,0.040457364,1.255,2010-12-24 14:30:00
79,5.3878107,3.9132073,2.2949972,1.4325639,0.60506153,0.3184218,0.22062384,0.102758214,0.017507987,1.728,2010-12-24 15:00:00
80,6.351943,4.838188,2.91597,1.7939551,0.6803455,0.3215228,0.20170674,0.05850567,-0.044420745,2.5009997,2010-12-24 15:30:00
81,6.4590282,5.600794,4.134182,3.0812016,1.2472106,0.45029408,0.26101583,0.060421333,-0.07219038,4.034,2010-12-24 16:00:00
82,7.658484,6.7691984,5.1973686,4.064066,2.255002,0.6993717,0.362706,0.05272319,-0.13640986,5.7579994,2010-12-24 16:30:00
83,8.872742,7.1140046,5.07387,4.065001,2.3143318,0.84067667,0.4669607,0.104036696,-0.12236425,7.229,2010-12-24 17:00:00
84,8.592936,6.6249204,4.9407516,4.113643,2.6682458,1.2063808,0.7302823,0.28577307,0.020456545,7.6660004,2010-12-24 17:30:00
85,10.957807,8.151077,6.3191023,5.3228526,3.3582697,1.4609501,0.8734717,0.28904358,-0.074692905,7.233,2010-12-24 18:00:00
86,9.625361,7.452191,5.835681,4.92156,3.1791835,1.5263077,0.93219393,0.31735963,-0.066254035,5.241,2010-12-24 18:30:00
87,9.107107,7.337915,5.86607,5.017033,3.4343598,1.862063,1.1881907,0.45121622,-0.0040584607,5.16,2010-12-24 19:00:00
88,8.159054,6.8048778,5.5746784,4.8442407,3.481164,2.1063871,1.4575199,0.68750286,0.19744784,4.8329997,2010-12-24 19:30:00
89,9.03008,7.4877543,5.9672756,5.0400467,3.3574588,1.8748338,1.2472115,0.49697152,-0.0071602436,4.97,2010-12-24 20:00:00
90,8.791898,7.401717,6.0656524,5.25307,3.7271097,2.2332366,1.5450847,0.7044741,0.1425385,5.295,2010-12-24 20:30:00
91,8.702207,7.3675766,6.079281,5.290351,3.800028,2.3560655,1.6998538,0.8859272,0.32052046,4.848,2010-12-24 21:00:00
92,9.463219,7.946857,6.5457463,5.7100296,4.156255,2.5997124,1.8264257,0.7993964,0.064391,4.923,2010-12-24 21:30:00
93,9.922779,8.147485,6.544652,5.624356,4.025153,2.6091957,1.956294,1.0773407,0.39696157,4.924,2010-12-24 22:00:00
94,11.012462,8.836543,6.7163196,5.4204054,3.252106,1.7107332,1.1018717,0.32657993,-0.26522687,4.847,2010-12-24 22:30:00
95,9.085291,7.6558223,6.099937,5.053045,3.144184,1.7628562,1.2276256,0.5547984,0.047690284,4.7869997,2010-12-24 23:00:00
96,12.499911,10.503584,8.46395,7.1980762,4.904802,2.8593876,1.9089599,0.5906288,-0.4799109,3.19,2010-12-24 23:30:00
97,11.827245,9.533668,7.2250423,5.9210033,3.9200697,2.4189012,1.7643582,0.8708584,0.14529054,2.198,2010-12-25 00:00:00
98,15.198797,9.0254545,5.5936255,4.287098,2.519467,1.2189252,0.64298135,-0.15368178,-0.80747634,1.8209999,2010-12-25 00:30:00
99,8.702212,5.285643,3.572997,2.8558412,1.840983,1.0720212,0.72759473,0.2486368,-0.14575619,1.5089998,2010-12-25 01:00:00
100,6.949604,5.1885896,3.2741334,2.4732325,1.5553554,0.96887237,0.72532254,0.40109098,0.14444537,3.013,2010-12-25 01:30:00
101,9.409044,6.442695,3.4220736,2.5903633,1.6571217,1.0427228,0.7826678,0.43216977,0.1513428,1.229,2010-12-25 02:00:00
102,7.0798736,5.538536,3.6279254,2.406363,1.3657277,0.8447845,0.64215136,0.37926918,0.17455636,1.2179999,2010-12-25 02:30:00
103,5.6117005,4.0279717,2.0862005,1.557285,0.9912565,0.62168056,0.4642124,0.24990556,0.07570074,1.254,2010-12-25 03:00:00
104,4.463618,3.183342,1.7812345,1.3324577,0.8446799,0.52733064,0.3923482,0.20864327,0.05912843,1.21,2010-12-25 03:30:00
105,3.806515,3.2484057,2.3061032,1.5047513,0.80755746,0.49532047,0.37643024,0.22287084,0.10313703,1.204,2010-12-25 04:00:00
106,2.8596299,2.209463,1.44794,1.0309811,0.62290615,0.3978982,0.3083097,0.19066912,0.09791012,0.738,2010-12-25 04:30:00
107,2.4455664,1.9203655,1.3358935,1.0001838,0.6182002,0.39929476,0.31174165,0.19627963,0.10462632,0.564,2010-12-25 05:00:00
108,2.4476137,2.0414507,1.545247,1.2042357,0.6932759,0.43315947,0.34182748,0.22974405,0.14635304,0.511,2010-12-25 05:30:00
109,2.7369957,2.1929362,1.6241647,1.2724273,0.7242042,0.43153137,0.33252665,0.21448061,0.12922473,0.49600002,2010-12-25 06:00:00
110,2.8776166,2.2568605,1.7109573,1.4260131,0.97013205,0.6035187,0.46030715,0.29990306,0.19694091,0.624,2010-12-25 06:30:00
111,2.4721737,2.0983841,1.6319557,1.4133308,1.0398458,0.67672503,0.5305778,0.36963266,0.2645226,0.506,2010-12-25 07:00:00
112,3.1702178,2.9219604,2.5323818,2.1225455,1.4234866,0.81569535,0.5860299,0.37982097,0.2636832,1.387,2010-12-25 07:30:00
113,4.471389,3.8965876,2.600559,1.9596909,1.0152594,0.51788574,0.38306987,0.23776126,0.14096801,1.092,2010-12-25 08:00:00
114,5.9649396,4.533595,2.6074283,1.7349161,0.7827021,0.43751976,0.32239503,0.18524076,0.086975515,0.958,2010-12-25 08:30:00
115,7.406696,6.027412,4.1083946,2.920755,1.1381385,0.5620539,0.39168686,0.196448,0.060232535,2.064,2010-12-25 09:00:00
116,8.979726,6.186479,4.092891,2.9300435,1.3666308,0.6668012,0.43165794,0.15212288,-0.047661684,3.424,2010-12-25 09:30:00
117,9.7214985,8.297452,5.805544,4.3950834,1.9896809,0.860606,0.564434,0.2412453,0.023289965,3.839,2010-12-25 10:00:00
118,11.526365,8.513157,5.9347634,4.451516,1.7840011,0.7568648,0.4463064,0.08853003,-0.16198593,2.935,2010-12-25 10:30:00
119,13.387242,10.338196,7.085072,5.3149652,2.1400528,0.8990522,0.5315292,0.11118433,-0.18167308,2.735,2010-12-25 11:00:00
120,13.56576,11.194419,7.712053,5.8108797,2.2767997,0.8711085,0.49382758,0.074162595,-0.21296658,2.934,2010-12-25 11:30:00
121,10.524737,9.298126,7.3395476,5.507949,2.0916212,0.72122175,0.41348916,0.08512511,-0.13383117,4.881,2010-12-25 12:00:00
122,9.615772,8.54004,6.1411867,4.6900373,1.8687991,0.69671816,0.43699288,0.15844084,-0.028009648,5.656,2010-12-25 12:30:00
123,8.914791,7.712357,5.8769507,4.3014717,1.324313,0.5458208,0.33559126,0.09937897,-0.063436985,5.746,2010-12-25 13:00:00
124,11.209758,9.382495,6.7958894,4.9679546,1.8545438,0.7601369,0.4722757,0.15310971,-0.064828806,6.169,2010-12-25 13:30:00
125,10.259321,8.48522,5.7621465,4.488916,1.7164302,0.72987807,0.47900844,0.20213231,0.013547492,5.97,2010-12-25 14:00:00
126,8.887083,7.9128165,6.4064693,4.798182,1.6448253,0.6585319,0.4201184,0.16103731,-0.0135170845,3.614,2010-12-25 14:30:00
127,8.150533,7.245733,5.9090433,4.5369463,2.0108624,0.7209779,0.44741526,0.16689414,-0.0152691305,4.239,2010-12-25 15:00:00
128,7.817923,6.9109454,5.9482756,5.1785574,2.7250397,0.8509668,0.5233936,0.2090759,0.012319658,3.79,2010-12-25 15:30:00
129,7.342118,6.5860014,5.6606345,4.8963337,3.1582558,1.2932675,0.74225193,0.3097387,0.07309638,4.001,2010-12-25 16:00:00
130,10.0636425,9.109071,7.862044,6.760764,4.3735595,1.900089,0.96620095,0.31541276,-0.021197107,3.8180003,2010-12-25 16:30:00
131,11.897766,10.524614,8.138994,6.5366197,4.1520867,1.7949852,0.9383331,0.22338782,-0.16917737,3.7549999,2010-12-25 17:00:00
132,11.597933,9.485725,7.1815405,6.0524874,4.2679815,2.3593378,1.3296856,0.3757674,-0.10986409,3.704,2010-12-25 17:30:00
133,14.246354,11.802625,9.743126,8.514479,6.0204854,2.9388866,1.6244057,0.37658435,-0.34324452,3.802,2010-12-25 18:00:00
134,12.929874,10.922497,9.018856,7.834415,5.4647746,2.873212,1.7209572,0.48354468,-0.26909533,3.7480001,2010-12-25 18:30:00
135,11.0756645,9.424728,7.8486514,6.8884764,5.055578,3.0824752,2.020168,0.6224084,-0.28175893,3.882,2010-12-25 19:00:00
136,10.867168,9.444833,7.95934,6.9999785,5.074007,2.9358366,1.8281624,0.44524732,-0.44401455,5.778,2010-12-25 19:30:00
137,13.056492,11.096955,9.026737,7.6964507,5.137294,2.7217789,1.6654027,0.388863,-0.4755151,6.35,2010-12-25 20:00:00
138,12.415285,10.856764,9.201765,8.118224,5.9085493,3.4616768,2.2536392,0.790838,-0.15876804,6.418,2010-12-25 20:30:00
139,10.855684,9.4480095,7.9738126,7.0124335,5.061403,3.009422,2.0694375,0.9388113,0.17528482,7.8169994,2010-12-25 21:00:00
140,11.241314,9.838554,8.367945,7.4067903,5.440721,3.2734478,2.2087443,0.8837712,-0.020633873,7.194,2010-12-25 21:30:00
141,12.615695,10.507893,8.511829,7.320942,5.175445,3.2216613,2.3222134,1.127159,0.21520177,6.576,2010-12-25 22:00:00
142,12.634401,10.166591,7.737323,6.2230687,3.5912251,1.6681848,0.9132697,-0.037612434,-0.7535606,4.6,2010-12-25 22:30:00
143,11.301078,9.636355,7.7889924,6.520815,4.0366354,2.0560474,1.2753363,0.29510278,-0.44377926,3.5499997,2010-12-25 23:00:00
144,15.512022,13.119991,10.639703,9.076772,6.1890855,3.560354,2.331199,0.6270463,-0.7524103,1.483,2010-12-25 23:30:00
145,16.608969,13.553135,10.33514,8.422361,5.381455,3.0836804,2.0892806,0.7417084,-0.34458086,1.091,2010-12-26 00:00:00
146,14.818674,9.559786,6.4387465,4.9866853,2.8180258,1.104459,0.32066,-0.78432757,-1.7067989,1.229,2010-12-26 00:30:00
147,11.543444,7.129697,4.779245,3.746107,2.250676,1.0994303,0.58020645,-0.1445668,-0.74321985,1.256,2010-12-26 01:00:00
148,8.5654745,6.4549913,4.0118394,2.885824,1.6045339,0.8040356,0.47531188,0.04067329,-0.30103767,1.313,2010-12-26 01:30:00
149,10.558533,6.075802,3.4379911,2.6514654,1.6692454,0.98303443,0.6863471,0.2823745,-0.043719977,1.316,2010-12-26 02:00:00
150,7.4366164,5.9816613,4.1540937,2.7930038,1.4293263,0.83568007,0.6147585,0.33361772,0.11793548,1.252,2010-12-26 02:30:00
151,6.1178274,4.862755,2.8942926,1.8682112,1.0763474,0.64244443,0.4671734,0.23470679,0.049674828,1.3179998,2010-12-26 03:00:00
152,5.077043,3.883348,2.3199718,1.618005,0.9721026,0.59819835,0.44541907,0.24169278,0.07873328,1.02,2010-12-26 03:30:00
153,4.1046686,3.516321,2.5742693,1.7492577,0.8933197,0.54652935,0.41884547,0.25638184,0.1312656,0.68799996,2010-12-26 04:00:00
154,2.8573031,2.2392743,1.5410795,1.0857553,0.61526906,0.3796022,0.2889786,0.17186755,0.08069993,0.57899994,2010-12-26 04:30:00
155,2.3195722,1.8804486,1.4145849,1.1020075,0.6495012,0.40395066,0.31202045,0.19484226,0.104353294,0.647,2010-12-26 05:00:00
156,2.3619335,2.0214975,1.6019464,1.2842215,0.71344095,0.43015596,0.33872515,0.23024733,0.15142275,0.684,2010-12-26 05:30:00
157,3.4146762,2.8644829,2.2095509,1.7602957,0.9287265,0.48944426,0.360955,0.21615365,0.11542587,0.6,2010-12-26 06:00:00
158,3.414853,2.74079,2.0152185,1.5937233,0.92329985,0.5160019,0.39389837,0.26335174,0.17815307,0.682,2010-12-26 06:30:00
159,2.7785957,2.344867,1.7035052,1.3923105,0.85156024,0.4904647,0.37588057,0.2463224,0.15658724,0.668,2010-12-26 07:00:00
160,3.0009081,2.5614884,1.7326136,1.3128419,0.67101973,0.35109925,0.2558977,0.14936934,0.07669726,0.604,2010-12-26 07:30:00
161,3.5807602,3.025177,1.943412,1.4912858,0.76771563,0.38257656,0.27722427,0.16298161,0.086545296,0.67,2010-12-26 08:00:00
162,4.1926312,3.0287333,1.6925627,1.1045244,0.5162309,0.28848726,0.21067739,0.11715359,0.049717445,0.63399994,2010-12-26 08:30:00
163,4.764271,3.9656577,2.5714657,1.7019256,0.6240705,0.30204397,0.20283441,0.08757464,0.00639414,0.62,2010-12-26 09:00:00
164,5.823404,4.3115864,2.428063,1.5498334,0.6707843,0.3387366,0.2262823,0.09150363,-0.0055104233,0.96800005,2010-12-26 09:30:00
165,6.4985156,5.752495,4.3593087,2.999827,1.0854243,0.4816074,0.31653985,0.13195829,0.0053237253,2.418,2010-12-26 10:00:00
166,9.131005,7.5421195,4.905734,3.513942,1.2965636,0.5509555,0.33325526,0.08465771,-0.08841097,1.581,2010-12-26 10:30:00
167,10.358846,8.943979,6.46461,4.7711287,1.9534291,0.7402884,0.43879506,0.11188162,-0.108030595,1.787,2010-12-26 11:00:00
168,10.50864,9.27856,7.284097,5.54519,2.4985685,0.8070094,0.4552007,0.09368828,-0.1418372,1.236,2010-12-26 11:30:00
169,9.951527,8.985423,7.574906,6.194477,2.843456,0.77148384,0.40471604,0.045528095,-0.18239903,2.302,2010-12-26 12:00:00
170,10.634323,9.677201,7.555752,5.851979,2.9308796,0.8545675,0.4942225,0.13720359,-0.09103277,3.256,2010-12-26 12:30:00
171,10.273575,9.282652,7.577001,6.1495895,2.97248,0.83456457,0.4683079,0.11094296,-0.1154935,5.5889997,2010-12-26 13:00:00
172,13.163747,11.267251,8.398787,6.533353,3.5068047,1.1304152,0.61191744,0.11181275,-0.20160708,7.066,2010-12-26 13:30:00
173,12.187453,10.7881,7.25663,5.627195,2.4568589,0.8597911,0.5127835,0.14747722,-0.09401601,4.109,2010-12-26 14:00:00
174,11.157457,9.856764,7.6457567,5.5856314,1.9725953,0.69774365,0.39069125,0.058696404,-0.1641684,4.4859996,2010-12-26 14:30:00
175,10.3277025,9.19014,7.4141583,5.773047,3.106294,1.014157,0.5587221,0.13705185,-0.12085599,5.197,2010-12-26 15:00:00
176,9.734716,8.52608,7.2389703,6.2651606,3.4674644,0.99459964,0.53536713,0.118345216,-0.13474488,6.341,2010-12-26 15:30:00
177,8.410044,7.5012956,6.3764987,5.486694,3.5328236,1.4798781,0.81371355,0.29918966,0.023785617,6.608,2010-12-26 16:00:00
178,11.110738,9.947878,8.329066,6.929237,4.4182568,2.0178545,0.9888996,0.22595587,-0.16168863,6.91,2010-12-26 16:30:00
179,11.758582,9.3570175,6.5600543,5.3287387,3.3374603,1.355394,0.6521014,0.0017178331,-0.3768584,6.735,2010-12-26 17:00:00
180,12.103453,9.528085,7.303827,6.208849,4.3556848,2.3179479,1.3019689,0.3444946,-0.16858712,6.842,2010-12-26 17:30:00
181,14.499811,11.9775505,9.803876,8.495688,5.8691125,2.9695091,1.7772118,0.5500155,-0.19213684,6.635,2010-12-26 18:00:00
182,12.765275,10.838247,9.013817,7.8917303,5.703416,3.293621,2.0558074,0.58551466,-0.30873695,8.362,2010-12-26 18:30:00
183,12.302036,10.397281,8.591645,7.4936733,5.400984,3.2068589,2.1094275,0.7551364,-0.114306845,7.167,2010-12-26 19:00:00
184,11.918598,10.358627,8.760661,7.744095,5.736789,3.5279753,2.3487325,0.81827086,-0.17271356,6.879,2010-12-26 19:30:00
185,14.610486,12.439791,10.166506,8.705569,5.863391,3.113294,1.9060323,0.47206417,-0.47796202,6.781,2010-12-26 20:00:00
186,13.942956,12.258237,10.507152,9.380624,7.1169386,4.5310597,3.1140823,1.2970421,0.14291306,6.926,2010-12-26 20:30:00
187,13.038392,11.499022,9.912197,8.891509,6.828212,4.426569,3.0749443,1.2977555,0.14351635,6.648,2010-12-26 21:00:00
188,13.446261,11.942284,10.403748,9.419716,7.445072,5.149132,3.7959592,1.8524746,0.5223161,6.75,2010-12-26 21:30:00
189,13.5905,11.480913,9.408001,8.127404,5.7480145,3.5787876,2.616771,1.3830402,0.46540815,6.9929996,2010-12-26 22:00:00
190,14.322043,11.265531,8.329799,6.541739,3.6681402,1.7856845,1.0657141,0.15967953,-0.5245295,5.731,2010-12-26 22:30:00
191,10.743559,9.010642,7.1542063,5.9059625,3.5448558,1.7596805,1.0667495,0.19761644,-0.45841312,2.07,2010-12-26 23:00:00
192,4.151692,3.5089731,2.775995,2.3473816,1.6544836,1.0953702,0.8505168,0.5292249,0.28471166,1.944,2010-12-26 23:30:00
193,5.002145,4.1768126,3.1731963,2.5744276,1.5227076,0.8958278,0.68440366,0.43203667,0.24813475,1.9969999,2010-12-27 00:00:00
194,6.0557976,4.389922,2.5932949,1.7832422,1.0997546,0.72874427,0.5813951,0.3888179,0.23827018,1.8229998,2010-12-27 00:30:00
195,4.6982207,3.2419057,1.9156742,1.4068779,0.90160125,0.59997547,0.4771838,0.3151979,0.18790428,1.527,2010-12-27 01:00:00
196,4.0444255,2.9619598,2.034062,1.484478,0.8828488,0.5817309,0.4688322,0.32624593,0.2184326,1.172,2010-12-27 01:30:00
197,3.8076751,2.715429,1.5964893,1.1567854,0.7422539,0.5019309,0.40510544,0.27809808,0.17880696,1.146,2010-12-27 02:00:00
198,3.4874525,2.921892,2.1283188,1.6246804,0.8728377,0.52415156,0.40499774,0.2599897,0.15288745,1.102,2010-12-27 02:30:00
199,3.1521883,2.761229,2.0420246,1.5085788,0.79139066,0.493817,0.38956147,0.25998455,0.1621206,1.077,2010-12-27 03:00:00
200,2.9399316,2.5297177,1.7767045,1.2703315,0.73300934,0.48115695,0.38735616,0.26789674,0.17594275,1.221,2010-12-27 03:30:00
201,2.4141798,2.0263805,1.4350672,1.0352583,0.59024763,0.3794413,0.30139711,0.20254867,0.1269559,0.872,2010-12-27 04:00:00
202,2.1762738,1.6851329,1.1138302,0.82167745,0.5238386,0.36366707,0.30128944,0.22059444,0.15795413,0.9459999,2010-12-27 04:30:00
203,1.9262838,1.5109638,1.0822601,0.84151757,0.5312691,0.3550351,0.28754336,0.20128119,0.13496524,0.901,2010-12-27 05:00:00
204,2.0965273,1.6870388,1.1999393,0.8863734,0.53152525,0.35820758,0.29430705,0.21402326,0.15330124,0.98,2010-12-27 05:30:00
205,3.7796042,3.1388311,2.312298,1.783872,0.9329517,0.518322,0.38888317,0.23874964,0.13220212,0.91999996,2010-12-27 06:00:00
206,4.297064,3.6883545,2.5948143,1.9812492,1.0655046,0.56585795,0.42027986,0.264269,0.16207513,0.964,2010-12-27 06:30:00
207,2.8117852,2.4999614,1.7807484,1.3530451,0.71923316,0.40996096,0.31591752,0.21005966,0.13766131,0.807,2010-12-27 07:00:00
208,3.0602958,2.587234,1.5881675,1.0623531,0.4777092,0.27425614,0.20879258,0.1320709,0.07783458,1.366,2010-12-27 07:30:00
209,3.495917,2.5301867,1.5060303,0.98400354,0.49094114,0.3041566,0.23955607,0.1614209,0.10479818,1.319,2010-12-27 08:00:00
210,4.00797,2.9739623,1.5899037,0.95207715,0.49425107,0.3088941,0.24282277,0.1618865,0.10265763,1.3719999,2010-12-27 08:30:00
211,4.4158745,3.9075134,2.5490363,1.5992538,0.6145002,0.34794307,0.2638389,0.16524242,0.09534659,1.335,2010-12-27 09:00:00
212,5.0230713,4.253492,2.3384063,1.4188359,0.6119625,0.35461256,0.26797342,0.16408609,0.089234605,1.953,2010-12-27 09:30:00
213,5.1346955,4.6624947,3.7971509,2.8181944,0.8949367,0.44226748,0.32256278,0.18916938,0.09780416,1.6479999,2010-12-27 10:00:00
214,6.4564743,5.751014,3.3435543,2.0142798,0.72099096,0.36966342,0.2543443,0.1171277,0.018771468,1.578,2010-12-27 10:30:00
215,5.7798796,5.052168,3.036263,1.7556232,0.64776653,0.3394664,0.23707053,0.11474562,0.026816744,1.629,2010-12-27 11:00:00
216,5.487893,4.815667,2.986573,1.8001612,0.6607424,0.3602141,0.26169258,0.14449295,0.060494974,1.504,2010-12-27 11:30:00
217,5.25011,4.7569304,3.1131742,1.7956568,0.58580256,0.29188076,0.1962258,0.08268212,0.0014239942,1.231,2010-12-27 12:00:00
218,5.5495815,5.0242696,3.5557349,2.32152,0.699102,0.35522908,0.24929635,0.12570351,0.038314473,2.952,2010-12-27 12:30:00
219,5.1773133,4.811952,3.938138,2.7820985,0.8303853,0.35996863,0.24036647,0.10786717,0.017375529,2.314,2010-12-27 13:00:00
220,6.329449,5.6568923,3.710344,2.5142913,0.8925766,0.41060063,0.2734489,0.11778696,0.009844784,2.48,2010-12-27 13:30:00
221,5.631735,5.0967593,3.5152748,2.209343,0.688474,0.33939308,0.23163958,0.10597858,0.017176352,2.446,2010-12-27 14:00:00
222,6.170547,5.3564286,3.2890453,1.7809602,0.6363052,0.31792983,0.2105939,0.08164216,-0.011433296,3.633,2010-12-27 14:30:00
223,6.0109606,5.3493695,3.5765412,2.330423,0.7129128,0.26429722,0.13373676,-0.015455395,-0.11936642,4.088,2010-12-27 15:00:00
224,6.8778195,5.9624586,4.4371834,3.127652,0.955951,0.39085552,0.23325,0.05536874,-0.067475975,4.439,2010-12-27 15:30:00
225,6.3736567,5.6268563,4.6564493,3.8738632,1.7993257,0.57771736,0.34494627,0.11518755,-0.030450445,4.476,2010-12-27 16:00:00
226,10.248841,9.280986,7.5238776,5.876993,3.228804,1.0428377,0.52617115,0.07579829,-0.19003336,4.728,2010-12-27 16:30:00
227,12.519622,10.236392,6.8925157,5.422976,3.0502203,1.1094776,0.58364475,0.06962908,-0.25032517,4.6709995,2010-12-27 17:00:00
228,11.8333645,9.340325,7.047675,5.8526254,3.7609885,1.6026195,0.8431489,0.14573877,-0.261004,4.912,2010-12-27 17:30:00
229,14.645556,11.688728,9.209122,7.7266607,4.7784276,2.077985,1.1544222,0.18763006,-0.42476603,5.429,2010-12-27 18:00:00
230,15.063489,12.71885,10.624925,9.364754,6.9230423,4.168473,2.6658585,0.8456692,-0.22221781,5.182,2010-12-27 18:30:00
231,13.976661,11.617308,9.495706,8.231595,5.832656,3.315726,2.1072161,0.72248054,-0.119115844,5.05,2010-12-27 19:00:00
232,12.090659,10.507078,8.926665,7.935704,6.0028863,3.8803518,2.715412,1.1704526,0.18889202,4.814,2010-12-27 19:30:00
233,13.955282,11.982136,9.920311,8.584339,5.9361005,3.2839382,2.1081483,0.7411919,-0.13774355,5.16,2010-12-27 20:00:00
234,14.736799,12.6492,10.520183,9.1725645,6.5236974,3.7221785,2.4085033,0.8939525,-0.05801369,4.724,2010-12-27 20:30:00
235,12.481852,10.691019,8.876972,7.7197924,5.405038,2.9940083,1.925763,0.6900615,-0.12210312,5.045,2010-12-27 21:00:00
236,14.126888,12.045962,10.050309,8.818447,6.418608,3.9100516,2.738385,1.3344998,0.39652374,4.624,2010-12-27 21:30:00
237,12.619511,10.233233,8.131958,6.87611,4.622587,2.78313,2.052818,1.1664363,0.52653444,4.716,2010-12-27 22:00:00
238,12.294417,9.558281,6.9930596,5.5807643,3.2079208,1.5958176,1.056585,0.43754584,0.0028286157,2.794,2010-12-27 22:30:00
239,8.166858,6.324745,4.6572747,3.7885463,2.274765,1.1296031,0.73722625,0.29112825,-0.019004852,1.857,2010-12-27 23:00:00
240,3.5944788,3.1990864,2.6636317,2.2860734,1.6038007,1.0788571,0.86767375,0.6046873,0.41163585,1.8419999,2010-12-27 23:30:00
241,4.285929,3.8997586,3.1058605,2.5413814,1.5477494,0.9420875,0.7567647,0.5443966,0.39362156,1.655,2010-12-28 00:00:00
242,5.268163,4.4553027,2.8505125,1.9492737,1.1520821,0.79759353,0.6649156,0.49594426,0.36643782,1.21,2010-12-28 00:30:00
243,4.9937415,3.6395242,2.2415981,1.5643895,0.9594094,0.6427232,0.5193146,0.35990313,0.23677754,1.002,2010-12-28 01:00:00
244,4.346169,3.1474206,2.1730154,1.6045963,0.91315526,0.58249044,0.46303922,0.31511787,0.20522255,1.284,2010-12-28 01:30:00
245,4.5420947,3.4292054,2.2505012,1.5593547,0.8937,0.575698,0.456119,0.30428758,0.18865417,0.989,2010-12-28 02:00:00
246,3.8552694,3.354685,2.4744697,1.9209278,1.068287,0.6478074,0.50854367,0.34246945,0.22193761,1.034,2010-12-28 02:30:00
247,3.3449278,3.0122533,2.3526237,1.8226941,0.97446114,0.59108657,0.46542257,0.31405908,0.20248385,0.915,2010-12-28 03:00:00
248,3.2696786,2.8424273,2.015068,1.4675663,0.8629452,0.57105845,0.46291712,0.32581547,0.22070132,0.745,2010-12-28 03:30:00
249,2.617274,2.1078074,1.4419597,1.055074,0.62941206,0.40711412,0.32221678,0.2133307,0.12926725,0.825,2010-12-28 04:00:00
250,2.3954647,1.8547056,1.2558634,0.9490879,0.593396,0.40043387,0.32677817,0.23277253,0.16071372,0.763,2010-12-28 04:30:00
251,2.033759,1.6026142,1.1846344,0.95297027,0.61684155,0.40720174,0.32703906,0.22582422,0.14910614,1.061,2010-12-28 05:00:00
252,2.132988,1.724212,1.2514598,0.95197636,0.583483,0.396053,0.32746878,0.24192177,0.17765997,0.79599994,2010-12-28 05:30:00
253,3.1659012,2.463455,1.6497107,1.2024895,0.69929224,0.45274806,0.3632923,0.2522752,0.16942653,0.756,2010-12-28 06:00:00
254,4.1013155,3.3568978,2.1684525,1.5699875,0.84882605,0.515295,0.40675396,0.28178948,0.19537781,0.822,2010-12-28 06:30:00
255,2.7977307,2.2425537,1.2876266,0.86553824,0.49673715,0.33500683,0.2778476,0.20849386,0.15824819,0.727,2010-12-28 07:00:00
256,3.3147938,2.6663513,1.3589154,0.82733315,0.46394333,0.3099677,0.25477597,0.1871385,0.13767624,0.789,2010-12-28 07:30:00
257,3.5287275,2.3477077,1.3525845,0.86350703,0.4834818,0.31605166,0.25525722,0.1802411,0.1250523,0.789,2010-12-28 08:00:00
258,3.9519725,2.967568,1.446527,0.85296834,0.49104428,0.3261017,0.2651479,0.18928738,0.13308091,1.046,2010-12-28 08:30:00
259,4.2953773,3.8171127,2.525475,1.4711523,0.63225734,0.40197337,0.32605672,0.23568062,0.17090787,1.021,2010-12-28 09:00:00
260,5.2339363,4.3968325,2.3146243,1.282146,0.64188737,0.40791696,0.32539222,0.22461051,0.15100154,1.064,2010-12-28 09:30:00
261,5.096968,4.612842,3.7924972,2.9303586,0.9736987,0.51750755,0.39634284,0.26139542,0.1690529,1.692,2010-12-28 10:00:00
262,6.0770326,5.3857327,3.0747948,1.8754724,0.75686604,0.43224078,0.324439,0.19571267,0.103223644,1.055,2010-12-28 10:30:00
263,5.3615155,4.571271,2.7037044,1.6449703,0.6969317,0.41338766,0.31846327,0.20479895,0.12296945,1.46,2010-12-28 11:00:00
264,5.219307,4.6300554,3.0184386,1.958038,0.7354568,0.42075026,0.3209241,0.20353869,0.12010554,1.252,2010-12-28 11:30:00
265,5.311715,4.8224564,3.0385094,1.782079,0.6945259,0.3959886,0.2969459,0.17860132,0.093489364,1.546,2010-12-28 12:00:00
266,5.871879,5.303455,3.6390078,2.2501419,0.7591358,0.4231902,0.31562048,0.18863633,0.098119885,1.3719999,2010-12-28 12:30:00
267,5.7428365,5.350455,4.394087,3.1324844,1.0278713,0.4884823,0.35302517,0.20364378,0.101952,0.772,2010-12-28 13:00:00
268,7.2929134,6.6237435,4.805226,3.4496996,1.3489836,0.60452837,0.42151263,0.2224242,0.08818335,0.856,2010-12-28 13:30:00
269,6.7748694,5.95768,4.215892,2.8394537,0.9476622,0.48671818,0.34886602,0.18987794,0.078422956,0.9660001,2010-12-28 14:00:00
270,7.6065845,6.699588,4.527548,2.8418155,0.9927971,0.5428255,0.399758,0.23139445,0.111675784,1.672,2010-12-28 14:30:00
271,6.8620086,6.052522,3.6271513,2.2507243,0.82744104,0.41925782,0.28840876,0.13427788,0.024659073,1.9959999,2010-12-28 15:00:00
272,7.1068816,5.761131,3.2101853,1.8113791,0.8016187,0.4482551,0.32619318,0.17848451,0.07136802,3.956,2010-12-28 15:30:00
273,5.418877,4.5856156,3.399183,2.3350353,0.9000924,0.49646062,0.37564453,0.2372336,0.1408725,2.603,2010-12-28 16:00:00
274,6.97493,6.0396156,4.143794,2.8621454,1.088963,0.54266465,0.38625628,0.20904003,0.08641749,4.406,2010-12-28 16:30:00
275,8.489748,7.0450544,4.349391,3.078389,1.307057,0.6200422,0.41923976,0.19259165,0.036538873,4.954,2010-12-28 17:00:00
276,9.841903,7.9836164,5.8484807,4.6245418,2.3276768,0.9238981,0.58553386,0.23574021,0.008347209,4.9179997,2010-12-28 17:30:00
277,13.23525,10.339355,8.012667,6.6658125,3.9487884,1.730019,1.0979475,0.45338443,0.043972474,5.0259995,2010-12-28 18:00:00
278,14.806462,12.022084,9.946732,8.768922,6.5009046,3.8300486,2.4855123,1.1255485,0.37608984,4.746,2010-12-28 18:30:00
279,13.667277,11.248695,9.273425,8.1285,5.921736,3.4669452,2.345763,1.1988078,0.5388032,4.664,2010-12-28 19:00:00
280,11.472999,9.983873,8.591936,7.7361197,6.061918,4.160541,3.0685668,1.6253893,0.7630469,4.923,2010-12-28 19:30:00
281,13.500966,11.576785,9.6510105,8.4119835,5.9102955,3.387804,2.3471396,1.2126054,0.50609875,4.715,2010-12-28 20:00:00
282,13.895128,11.8033085,9.7044935,8.375034,5.7676983,3.1895204,2.1293204,0.9741049,0.24981415,5.21,2010-12-28 20:30:00
283,11.8985615,10.142386,8.432656,7.368157,5.2779784,3.1096692,2.1487975,1.0518705,0.34104744,4.832,2010-12-28 21:00:00
284,13.388105,11.238545,9.211128,7.9690595,5.5893745,3.303243,2.341777,1.2217044,0.46556813,4.8719997,2010-12-28 21:30:00
285,12.4744,10.052638,8.079312,6.908552,4.6979575,2.829202,2.1223452,1.2985666,0.72002536,4.723,2010-12-28 22:00:00
286,12.014613,9.826153,7.3708982,5.9300475,3.4107602,1.7598745,1.2408947,0.65743244,0.25175646,4.704,2010-12-28 22:30:00
287,8.101286,6.6610756,4.773494,3.7565012,2.1177878,1.1466155,0.8298639,0.46180087,0.19980903,4.219,2010-12-28 23:00:00
288,5.7220774,5.2414117,4.5759478,4.058035,2.8636212,1.7696912,1.3614461,0.8908805,0.5670985,1.6959999,2010-12-28 23:30:00
289,5.377854,5.0677414,4.522454,3.915188,2.56396,1.4283946,1.1082875,0.78137934,0.56623757,1.7559999,2010-12-29 00:00:00
290,4.9771605,4.5601716,3.4568462,2.567974,1.3738769,0.91005534,0.75697356,0.5715998,0.43472007,1.458,2010-12-29 00:30:00
291,4.175332,3.6991205,2.4558432,1.7818105,1.0590118,0.7438362,0.63022995,0.48835745,0.38152337,1.312,2010-12-29 01:00:00
292,3.8593643,3.247815,2.3161461,1.8341609,1.1045544,0.71840954,0.59288454,0.44594103,0.3412306,1.171,2010-12-29 01:30:00
293,3.4435756,2.8752925,2.1556058,1.7467604,1.0786594,0.7010382,0.5744338,0.4243214,0.31612083,1.134,2010-12-29 02:00:00
294,3.2140446,2.8966708,2.3286011,1.9098198,1.1861894,0.76556915,0.6239366,0.45795035,0.33993804,1.099,2010-12-29 02:30:00
295,2.7820718,2.5482605,2.075511,1.6655475,1.0328344,0.6780684,0.5591138,0.41770616,0.31496948,1.083,2010-12-29 03:00:00
296,2.7215188,2.4640462,1.9294006,1.504486,0.9477943,0.6430948,0.5335959,0.3992403,0.2995079,1.02,2010-12-29 03:30:00
297,2.3838594,1.9465916,1.3885481,1.1064247,0.74574727,0.5284674,0.44416472,0.33645958,0.2539519,1.404,2010-12-29 04:00:00
298,2.3596091,1.8755335,1.3032321,1.041674,0.70336777,0.49596184,0.41540754,0.31293046,0.2350445,1.233,2010-12-29 04:30:00
299,2.0699422,1.6293727,1.2055792,0.99355906,0.6996935,0.5051209,0.42704335,0.32633358,0.2490022,0.68899995,2010-12-29 05:00:00
300,2.2416759,1.6459498,1.1148672,0.88634557,0.61588347,0.45208237,0.38721785,0.30359572,0.2393586,0.782,2010-12-29 05:30:00
301,3.8285503,2.7749364,1.8601339,1.4552363,0.96866536,0.6901558,0.58369505,0.44891262,0.3468875,0.784,2010-12-29 06:00:00
302,6.1431584,4.4923697,3.040022,2.3754718,1.3708738,0.82660526,0.6520608,0.45302433,0.3160004,0.732,2010-12-29 06:30:00
303,4.603203,3.4076195,2.1470826,1.5427698,0.8445917,0.54992855,0.4505375,0.33240238,0.24815278,0.79599994,2010-12-29 07:00:00
304,5.392189,3.8385994,2.3495343,1.58438,0.84771335,0.5502273,0.44754153,0.32395715,0.23491849,0.724,2010-12-29 07:30:00
305,4.852579,3.4964068,2.3288684,1.7382878,0.87744975,0.55038685,0.44597378,0.32387844,0.23766169,0.756,2010-12-29 08:00:00
306,4.3776016,3.5539286,2.167904,1.3548704,0.684796,0.45809877,0.38091096,0.28807282,0.22107147,0.832,2010-12-29 08:30:00
307,4.211198,3.584799,2.278832,1.4312752,0.663307,0.42827526,0.350628,0.25829715,0.19223078,0.533,2010-12-29 09:00:00
308,4.515265,3.0614393,1.5090829,0.95394343,0.5960602,0.42082033,0.3548082,0.27196494,0.21019323,0.862,2010-12-29 09:30:00
309,4.5775704,3.8254817,2.6023462,1.570504,0.7222835,0.47063246,0.38635406,0.28554899,0.213076,1.481,2010-12-29 10:00:00
310,4.9310837,4.367674,2.6704676,1.6122041,0.715781,0.45220873,0.363963,0.2583051,0.182252,1.175,2010-12-29 10:30:00
311,4.471106,3.5086088,2.0026312,1.1732179,0.62597674,0.40995112,0.33269888,0.23779635,0.16814502,1.8240001,2010-12-29 11:00:00
312,4.4227176,3.5764394,2.3207757,1.4318789,0.7048216,0.46284893,0.37945098,0.27836996,0.20488097,1.069,2010-12-29 11:30:00
313,4.780157,3.6290672,1.8515497,1.1338378,0.68547165,0.47435004,0.39521486,0.29588225,0.22167762,1.059,2010-12-29 12:00:00
314,5.362511,4.470298,2.6389532,1.4891025,0.74804884,0.49014503,0.3998637,0.28985333,0.20959896,1.43,2010-12-29 12:30:00
315,5.281385,4.59682,3.1656396,2.2015402,0.8687554,0.51680124,0.40772295,0.2804758,0.19054322,2.246,2010-12-29 13:00:00
316,5.8699994,5.1191373,3.7681813,2.8572276,1.2085805,0.62051415,0.4713644,0.30813608,0.19770545,1.124,2010-12-29 13:30:00
317,6.393882,5.5754123,4.2977304,3.3292973,1.2351754,0.6350041,0.4802844,0.30906907,0.19230324,0.997,2010-12-29 14:00:00
318,6.768496,6.003841,4.618336,3.4990551,1.2979178,0.6822159,0.5221289,0.34429964,0.22268556,1.561,2010-12-29 14:30:00
319,6.2394657,5.321774,3.4291654,2.345306,0.9776364,0.57926303,0.45537513,0.3109334,0.20893629,1.248,2010-12-29 15:00:00
320,7.191452,5.986111,3.739514,2.485429,1.0362048,0.5983483,0.4591104,0.2957498,0.17993428,1.701,2010-12-29 15:30:00
321,6.3418136,5.265274,3.812599,2.7925658,1.154897,0.6246876,0.4747054,0.30615437,0.19033968,4.156,2010-12-29 16:00:00
322,8.218338,7.097937,5.0074778,3.7151835,1.5212505,0.75199264,0.5503126,0.3279133,0.17679282,3.536,2010-12-29 16:30:00
323,10.99085,8.843437,5.8634343,4.3548546,2.0353882,1.0096512,0.72338116,0.40722632,0.19286871,5.067,2010-12-29 17:00:00
324,12.160318,10.00478,7.6626706,6.294772,3.7954364,1.722189,1.1927446,0.68603086,0.37380904,4.959,2010-12-29 17:30:00
325,16.09496,12.269052,9.43244,7.869233,4.7845287,2.2612615,1.5423347,0.8121656,0.34982875,4.039,2010-12-29 18:00:00
326,15.495637,11.747524,9.300919,8.033141,5.6655297,3.109765,2.09721,1.1240051,0.5613269,4.154,2010-12-29 18:30:00
327,14.047312,10.983612,8.791235,7.59379,5.3023853,2.8862243,1.9922341,1.126125,0.61404335,5.005,2010-12-29 19:00:00
328,12.230015,9.782375,8.017867,7.016768,5.124699,3.1315408,2.2063663,1.2070138,0.62484574,4.047,2010-12-29 19:30:00
329,13.71055,11.270463,9.266696,8.050348,5.5761576,3.0450423,2.095103,1.1270041,0.54216075,3.976,2010-12-29 20:00:00
330,13.926244,11.161561,9.063386,7.827012,5.394051,2.91635,1.9438207,0.956701,0.36853334,4.101,2010-12-29 20:30:00
331,12.553871,10.3258,8.392335,7.211771,4.914636,2.7511005,1.9324183,1.0479244,0.47689036,4.148,2010-12-29 21:00:00
332,13.05169,10.588643,8.4067745,7.0652213,4.577566,2.6206775,1.9098207,1.0903801,0.52272457,4.215,2010-12-29 21:30:00
333,12.817407,10.153736,7.7772603,6.347826,3.8378968,2.3015847,1.7793204,1.1583656,0.70550793,4.192,2010-12-29 22:00:00
334,13.850201,11.109448,8.089353,6.146543,3.2045054,1.8025675,1.3340794,0.76935697,0.35297495,4.473,2010-12-29 22:30:00
335,10.499826,8.533641,5.995733,4.5495806,2.3652642,1.3107524,0.95932287,0.53734493,0.22846791,4.228,2010-12-29 23:00:00


==> csv/1DCNN_GMM_christmas.csv <==
t,mean,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,1.0904746,4.6556454,3.715301,2.2767847,1.4371953,0.92819154,0.39704823,0.29579386,0.16885652,0.05055092,0.684,2010-12-22 23:30:00
1,0.8447992,4.4470916,3.3991113,1.6149015,1.0916575,0.6043517,0.33026302,0.26676732,0.17679593,0.06019371,0.574,2010-12-23 00:00:00
2,0.64540666,3.733202,2.669287,1.1488421,0.89766014,0.40973827,0.27326217,0.22390519,0.14924158,0.024419123,0.60899997,2010-12-23 00:30:00
3,0.56062853,3.5335746,2.307936,0.9833819,0.77351564,0.37555405,0.27481338,0.23194556,0.1656098,0.06101226,0.593,2010-12-23 01:00:00
4,0.5067284,3.6064432,2.1421008,0.8678299,0.65390646,0.35389993,0.26718375,0.22785579,0.16716687,0.09410532,0.604,2010-12-23 01:30:00
5,0.45523864,3.2433128,1.8279765,0.8028089,0.6073814,0.3188298,0.23935892,0.20290017,0.1464142,0.07342498,0.597,2010-12-23 02:00:00
6,0.4254457,3.2314253,1.5729837,0.75883305,0.553086,0.3045364,0.23074533,0.19592738,0.1405939,0.03555665,0.598,2010-12-23 02:30:00
7,0.37979075,3.132976,1.1401342,0.7279415,0.46188354,0.2693053,0.19802962,0.16394073,0.11062641,0.043521296,0.648,2010-12-23 03:00:00
8,0.37761146,3.1591234,1.1992598,0.7064834,0.3996214,0.2730902,0.20533338,0.17224349,0.11958775,0.045478217,0.578,2010-12-23 03:30:00
9,0.39458638,3.5749705,1.8374126,0.6924467,0.40058583,0.2722252,0.20475154,0.17197414,0.12058589,0.06068812,0.604,2010-12-23 04:00:00
10,0.37874332,3.4189558,1.9991434,0.69908077,0.42589095,0.24396156,0.17279428,0.13872543,0.08505268,0.0199226,0.601,2010-12-23 04:30:00
11,0.45478052,3.7330384,2.5320907,0.78482413,0.5070231,0.2838838,0.2108625,0.17621763,0.12079882,0.045105677,0.6589999,2010-12-23 05:00:00
12,0.46913052,3.5968027,2.517529,0.8469854,0.5365256,0.28996775,0.20797113,0.16835135,0.098183155,-0.07265942,0.586,2010-12-23 05:30:00
13,0.61960363,4.161498,3.2297115,1.7071013,0.64963484,0.332477,0.22916801,0.18124245,0.09292563,-0.07412531,1.445,2010-12-23 06:00:00
14,0.78515655,4.7378793,3.706043,2.1499362,1.0039262,0.40912157,0.25644863,0.19207919,0.0387023,-0.2574783,1.504,2010-12-23 06:30:00
15,0.9228841,5.0482483,4.073233,2.7805743,1.4701511,0.4389912,0.2196957,0.12716113,-0.1410983,-0.4713255,0.44799998,2010-12-23 07:00:00
16,0.97906214,4.6903048,3.8038294,2.6366107,1.5377542,0.6134254,0.2544169,0.1580275,-0.070871,-0.40359324,0.435,2010-12-23 07:30:00
17,0.81617683,4.0582027,3.2766225,2.2357519,1.2859268,0.50448126,0.17821854,0.08657637,-0.08581805,-0.3731651,0.467,2010-12-23 08:00:00
18,0.73016363,4.039081,3.2157953,2.104872,1.0835465,0.39476216,0.17949186,0.08826358,-0.121038996,-0.4324436,0.466,2010-12-23 08:30:00
19,0.74310744,4.1955714,3.3709555,2.2759001,1.1966085,0.35168606,0.15180677,0.06325385,-0.1465699,-0.45386282,0.54,2010-12-23 09:00:00
20,0.737832,4.224512,3.3593986,2.1992028,1.1432005,0.36035848,0.16134518,0.074793786,-0.14368679,-0.4983301,0.44,2010-12-23 09:30:00
21,0.7608856,4.411146,3.520649,2.331769,1.181328,0.3549799,0.15208086,0.0678162,-0.11399301,-0.45686886,0.455,2010-12-23 10:00:00
22,0.7739819,4.497944,3.5783062,2.3476996,1.1728691,0.3735957,0.17286596,0.0826529,-0.13974129,-0.5047013,0.475,2010-12-23 10:30:00
23,0.7828264,4.3635683,3.516132,2.4008162,1.304259,0.36227268,0.14111185,0.057963762,-0.09920807,-0.39744332,0.491,2010-12-23 11:00:00
24,0.85048336,4.805219,3.8469317,2.5963805,1.4273223,0.38705763,0.1500865,0.058658317,-0.14224347,-0.56427884,0.413,2010-12-23 11:30:00
25,0.93191326,4.818253,3.9303956,2.8117394,1.8448387,0.41588682,0.13144344,0.03714208,-0.15346028,-0.52102965,0.443,2010-12-23 12:00:00
26,0.97252387,4.9217944,4.0198827,2.8563998,1.7778143,0.50948143,0.14948387,0.04434824,-0.13828667,-0.4485166,0.45299998,2010-12-23 12:30:00
27,0.9014307,4.63823,3.784119,2.6737213,1.6148452,0.45122147,0.16350256,0.058728036,-0.118287295,-0.3895849,0.48799998,2010-12-23 13:00:00
28,0.96589833,4.8220243,3.9524224,2.820739,1.7383145,0.48970446,0.1778277,0.074207455,-0.09194814,-0.34124255,0.507,2010-12-23 13:30:00
29,0.97377515,4.801926,3.9441805,2.8411832,1.8249627,0.48141384,0.17454095,0.07336493,-0.09082553,-0.3482109,0.427,2010-12-23 14:00:00
30,1.0626174,4.774509,3.940403,2.880526,1.9460387,0.61869156,0.21311712,0.09654398,-0.07799095,-0.3169178,0.452,2010-12-23 14:30:00
31,1.0893975,4.8409085,3.9907808,2.905498,1.951414,0.6599666,0.21880922,0.090093665,-0.10061185,-0.34580034,0.458,2010-12-23 15:00:00
32,1.2805177,5.3526616,4.437856,3.2905927,2.3218014,0.8544696,0.26263732,0.10694115,-0.11960479,-0.41690493,0.526,2010-12-23 15:30:00
33,1.4623405,5.3986287,4.537097,3.4880433,2.662563,1.0969583,0.30676317,0.108729325,-0.1414102,-0.4072981,0.74,2010-12-23 16:00:00
34,1.7054993,5.7820015,4.887788,3.8059616,2.9682364,1.3614324,0.47290525,0.20583054,-0.10895602,-0.40016273,5.773,2010-12-23 16:30:00
35,1.9696383,6.209091,5.287049,4.170967,3.3059938,1.6387154,0.6683199,0.32237655,-0.06472085,-0.37622732,5.871,2010-12-23 17:00:00
36,2.1002738,6.165534,5.254645,4.1292033,3.2419045,1.8751786,0.90415585,0.49155265,0.019113079,-0.34192637,4.7859993,2010-12-23 17:30:00
37,2.1935976,6.325366,5.356613,4.1357565,3.1606514,1.9925221,1.1183293,0.6528575,0.11199297,-0.28833616,4.484,2010-12-23 18:00:00
38,2.2418034,6.3855486,5.3906865,4.1235614,3.152537,2.061307,1.1865692,0.72302824,0.16944918,-0.24567579,4.553,2010-12-23 18:30:00
39,2.1568007,6.0534186,5.0863767,3.8280368,2.9854717,2.03113,1.1535609,0.7193884,0.19138056,-0.21621439,5.307,2010-12-23 19:00:00
40,2.1693628,5.8725524,4.966701,3.8056107,2.963107,2.0340655,1.2302431,0.80316937,0.27535546,-0.12922068,4.424,2010-12-23 19:30:00
41,2.1184373,6.093525,5.0451164,3.6280484,2.8979638,1.9834238,1.1401067,0.7977011,0.3547755,-0.009798959,4.556,2010-12-23 20:00:00
42,2.151018,6.3287287,5.1322274,3.621832,2.9760268,1.9698262,1.1686313,0.87140495,0.46682504,0.11203129,4.5319996,2010-12-23 20:30:00
43,2.0461233,5.7837043,4.647831,3.388352,2.8213768,1.8345178,1.1966019,0.9416638,0.58078814,0.25932062,4.482,2010-12-23 21:00:00
44,1.9601896,5.792401,4.6500516,3.2943993,2.7181358,1.7385818,1.1144528,0.86408895,0.5100032,0.1984445,4.363,2010-12-23 21:30:00
45,1.7276725,5.261509,4.048387,2.932807,2.4279113,1.5281161,0.97929573,0.7479382,0.4136932,0.11036635,4.5469995,2010-12-23 22:00:00
46,1.5864142,5.5221443,4.3719096,2.721254,2.177616,1.4142435,0.7857262,0.5699434,0.2787533,0.020368328,4.328,2010-12-23 22:30:00
47,1.356382,5.0593762,4.0173836,2.4821634,1.787644,1.2326716,0.59065783,0.4035927,0.19333185,-0.008050647,4.096,2010-12-23 23:00:00
48,1.3502232,5.277619,4.262299,2.8117025,1.7771596,1.1430401,0.54791087,0.39623716,0.21713655,0.04357776,1.555,2010-12-23 23:30:00
49,1.1141037,5.0595937,4.0021777,2.438693,1.4217857,0.86203533,0.44613785,0.35486397,0.22908887,0.032358285,0.996,2010-12-24 00:00:00
50,0.8768465,4.472173,3.4000065,1.6910344,1.1591467,0.615924,0.36071357,0.29215693,0.18763247,-0.06735929,2.252,2010-12-24 00:30:00
51,0.72338194,4.219897,3.022498,1.2984321,0.9938134,0.4645371,0.30285197,0.24567133,0.15485813,-0.17577791,1.388,2010-12-24 01:00:00
52,0.67288667,4.388691,3.0244405,1.1673617,0.89823985,0.43011856,0.3063902,0.25572976,0.17722587,0.052328628,1.171,2010-12-24 01:30:00
53,0.5838325,3.9247756,2.614346,0.9887356,0.75964004,0.39137095,0.28524715,0.2392851,0.16660184,0.017461453,1.169,2010-12-24 02:00:00
54,0.55221754,3.9330397,2.4043767,0.94893384,0.7308915,0.37860483,0.28259715,0.23921217,0.16836797,-0.19324549,1.222,2010-12-24 02:30:00
55,0.48675725,3.8365707,2.0356667,0.91356415,0.65376395,0.32772398,0.23624022,0.19364262,0.12473348,-0.044547733,1.211,2010-12-24 03:00:00
56,0.4687847,3.846959,2.097042,0.8761246,0.5733629,0.316296,0.23150456,0.19087704,0.12382009,-0.037267216,0.958,2010-12-24 03:30:00
57,0.4562775,4.100447,2.4902828,0.78025204,0.48256811,0.30130562,0.21859993,0.17809455,0.109665535,-0.027771968,0.733,2010-12-24 04:00:00
58,0.46785283,3.8950078,2.3996794,0.8664622,0.58079004,0.29829055,0.21110843,0.16999386,0.10315803,-0.0066452934,0.784,2010-12-24 04:30:00
59,0.4999931,4.170523,2.9057252,0.7933078,0.49654585,0.31923315,0.23279493,0.18905969,0.105728686,-0.0683402,0.732,2010-12-24 05:00:00
60,0.51226634,3.9104867,2.6938818,0.93054944,0.59905624,0.32402647,0.22749865,0.18074676,0.096978195,-0.11319437,0.708,2010-12-24 05:30:00
61,0.6130114,4.3515186,3.2984853,1.405864,0.64601314,0.3524412,0.23682022,0.1804924,0.072009616,-0.12835903,0.71,2010-12-24 06:00:00
62,0.77143407,4.797803,3.7073185,1.929772,0.98382014,0.43007657,0.27540946,0.20276484,0.029069867,-0.27870762,1.381,2010-12-24 06:30:00
63,0.94259083,5.336658,4.2580147,2.7808557,1.3636959,0.46545708,0.2480977,0.15065476,-0.13255583,-0.5106037,0.583,2010-12-24 07:00:00
64,1.0063972,5.0516825,4.0641074,2.7437053,1.5664549,0.60411316,0.24754971,0.13901903,-0.13328335,-0.518361,0.595,2010-12-24 07:30:00
65,0.98480886,4.598451,3.734943,2.5938675,1.555648,0.61789685,0.26679125,0.15648423,-0.0631305,-0.39798373,0.589,2010-12-24 08:00:00
66,0.90207076,4.5963597,3.6925247,2.5028641,1.4080546,0.5188647,0.24240604,0.124227226,-0.14795196,-0.51187736,0.656,2010-12-24 08:30:00
67,1.0090051,4.8155046,3.9230242,2.7843893,1.7738476,0.5630167,0.2304243,0.120374486,-0.105662346,-0.48886007,1.156,2010-12-24 09:00:00
68,1.0586692,4.9484973,4.0237317,2.8509343,1.8378431,0.60999024,0.26186436,0.1466146,-0.123011045,-0.564607,1.5319998,2010-12-24 09:30:00
69,1.1383438,5.2811265,4.32209,3.116678,2.0835247,0.63762474,0.2568814,0.14356095,-0.074476905,-0.49643356,1.074,2010-12-24 10:00:00
70,1.1734143,5.39533,4.4032555,3.1583614,2.0992794,0.6744118,0.28700078,0.1644946,-0.09601466,-0.57861155,0.733,2010-12-24 10:30:00
71,1.1748774,5.151418,4.2437096,3.1179037,2.1878335,0.70271844,0.2577222,0.13980475,-0.060646396,-0.45425725,0.676,2010-12-24 11:00:00
72,1.2687018,5.6873083,4.660706,3.3950644,2.3666208,0.74806553,0.26546907,0.13826051,-0.111383624,-0.66877866,0.86,2010-12-24 11:30:00
73,1.3441769,5.655696,4.6788287,3.4990973,2.5874426,0.80816364,0.26494148,0.13199255,-0.117180765,-0.6642047,0.99100006,2010-12-24 12:00:00
74,1.393978,5.7507963,4.7615814,3.5501084,2.5819964,0.9209829,0.29522085,0.14540857,-0.09029041,-0.5299572,1.016,2010-12-24 12:30:00
75,1.3183123,5.5707436,4.619254,3.4467962,2.4946337,0.7927999,0.28865397,0.1406391,-0.09853009,-0.4752876,1.137,2010-12-24 13:00:00
76,1.329339,5.5362964,4.604796,3.454842,2.5165086,0.80450916,0.2940565,0.14647688,-0.09325183,-0.4533907,1.048,2010-12-24 13:30:00
77,1.3907498,5.7313933,4.778581,3.6044188,2.650667,0.8509583,0.29123434,0.144643,-0.07756458,-0.40460283,1.038,2010-12-24 14:00:00
78,1.358146,5.512031,4.587399,3.4540503,2.5466316,0.8646781,0.29820734,0.13260669,-0.122784466,-0.48435816,1.255,2010-12-24 14:30:00
79,1.3793789,5.5453234,4.609031,3.4504542,2.5071216,0.91381,0.3245901,0.14382665,-0.13673978,-0.5137817,1.728,2010-12-24 15:00:00
80,1.5438068,6.088598,5.0657215,3.8070643,2.795818,1.0976816,0.33621126,0.12365773,-0.18488029,-0.5800329,2.5009997,2010-12-24 15:30:00
81,1.687427,6.0237436,5.06621,3.90965,3.0184717,1.2998245,0.4070636,0.14960082,-0.19314417,-0.5672938,4.034,2010-12-24 16:00:00
82,1.9290221,6.451473,5.448789,4.243184,3.3254325,1.5652604,0.565664,0.24288145,-0.16966563,-0.56580997,5.7579994,2010-12-24 16:30:00
83,2.1875484,6.6793404,5.6885223,4.499858,3.6042373,1.9028984,0.76866925,0.35080507,-0.1434941,-0.5463424,7.229,2010-12-24 17:00:00
84,2.3817608,6.7424197,5.7565026,4.5544505,3.6539416,2.1783483,1.0617602,0.57023704,-0.036107134,-0.507486,7.6660004,2010-12-24 17:30:00
85,2.4971516,6.922182,5.8870325,4.6054616,3.6475203,2.3083115,1.2742199,0.7426568,0.055734113,-0.46869734,7.233,2010-12-24 18:00:00
86,2.5733268,7.018407,5.954649,4.625066,3.6559536,2.3983936,1.3937835,0.8541224,0.13906884,-0.40598208,5.241,2010-12-24 18:30:00
87,2.4868534,6.68189,5.6296005,4.2961097,3.4576757,2.3805227,1.3870213,0.8469446,0.13566081,-0.4118786,5.16,2010-12-24 19:00:00
88,2.440741,6.4829783,5.5101333,4.2810445,3.3857782,2.28068,1.3998928,0.92017454,0.24167417,-0.29424223,4.8329997,2010-12-24 19:30:00
89,2.4224625,6.601196,5.485418,4.0759873,3.3519092,2.3283405,1.3270907,0.87107795,0.2753424,-0.20789208,4.97,2010-12-24 20:00:00
90,2.4012065,6.7966347,5.542434,4.094208,3.4039655,2.2444265,1.2680401,0.88186586,0.3557108,-0.095119506,5.295,2010-12-24 20:30:00
91,2.272417,6.225271,5.0491138,3.8589177,3.2439487,2.086192,1.2436109,0.9068112,0.4358961,0.02777803,4.848,2010-12-24 21:00:00
92,2.1959963,6.1656737,4.9896984,3.7699935,3.1508946,1.9970863,1.18637,0.85737646,0.3943604,-0.006658468,4.923,2010-12-24 21:30:00
93,1.9568186,5.8980193,4.5954204,3.4140365,2.8372278,1.7591966,1.0276934,0.722731,0.28802037,-0.094443835,4.924,2010-12-24 22:00:00
94,1.8224895,6.125332,4.893333,3.1712132,2.5385842,1.6789429,0.87010604,0.5756455,0.18754074,-0.14429381,4.847,2010-12-24 22:30:00
95,1.6351105,5.690064,4.558723,2.948107,2.161587,1.494096,0.7841374,0.51645577,0.22487839,-0.040548146,4.7869997,2010-12-24 23:00:00
96,1.7859607,6.399506,5.200646,3.5766582,2.4528224,1.5313878,0.79850596,0.53415936,0.20535922,-0.14493746,3.19,2010-12-24 23:30:00
97,1.5867031,6.1884646,5.013538,3.4142077,2.1699383,1.2906675,0.6403531,0.4541246,0.20562103,-0.16106398,2.198,2010-12-25 00:00:00
98,1.2995533,5.8049726,4.563221,2.844308,1.7675444,1.0261972,0.48126778,0.34979218,0.14301892,-0.4409518,1.8209999,2010-12-25 00:30:00
99,1.0696901,5.3815703,4.06979,2.1636448,1.4784386,0.7947462,0.40520623,0.29919818,0.1077927,-0.63137054,1.5089998,2010-12-25 01:00:00
100,0.9867135,5.572435,4.13164,1.9284058,1.3456157,0.6574584,0.36906537,0.27851453,0.1234919,-0.4823091,3.013,2010-12-25 01:30:00
101,0.8621883,5.340573,3.8696523,1.6163307,1.137371,0.55411214,0.3436349,0.26387152,0.11923514,-0.67378545,1.229,2010-12-25 02:00:00
102,0.8083348,5.4224973,3.7726147,1.4317793,1.072985,0.51419705,0.335032,0.2637042,0.1375805,-0.74393064,1.2179999,2010-12-25 02:30:00
103,0.75271267,5.127415,3.3156338,1.4257045,1.0855874,0.47782996,0.31574437,0.24735764,0.124225624,-0.7099336,1.254,2010-12-25 03:00:00
104,0.66767514,5.0732317,3.3700366,1.3145455,0.9313718,0.39976874,0.25261435,0.1862788,0.06865004,-0.36875078,1.21,2010-12-25 03:30:00
105,0.66739905,5.1026616,3.4569547,1.2366418,0.85671455,0.41297346,0.27541718,0.21172145,0.09961602,-0.24611886,1.204,2010-12-25 04:00:00
106,0.63471013,4.7886343,3.1726582,1.2219036,0.870288,0.39073578,0.24779673,0.18334414,0.07297774,-0.17511998,0.738,2010-12-25 04:30:00
107,0.6207911,4.840949,3.3337078,1.1228465,0.76941353,0.38479707,0.24900776,0.1862535,0.08262486,-0.1025228,0.564,2010-12-25 05:00:00
108,0.6026353,4.281119,2.908677,1.1479312,0.7730295,0.4000735,0.25539616,0.18628715,0.06366943,-0.2544436,0.511,2010-12-25 05:30:00
109,0.64541686,4.6368895,3.3340926,1.182586,0.76125443,0.4155234,0.25549445,0.17907575,0.04346135,-0.26959372,0.49600002,2010-12-25 06:00:00
110,0.7828111,4.8627567,3.637342,1.6703596,1.0273484,0.4949003,0.30630785,0.21332137,0.014037273,-0.35862532,0.624,2010-12-25 06:30:00
111,0.9051057,5.6814013,4.380745,2.5006719,1.2846798,0.48597166,0.25536284,0.13828519,-0.19695015,-0.72138286,0.506,2010-12-25 07:00:00
112,0.9981493,5.537835,4.3210373,2.619646,1.5886228,0.55886257,0.24158388,0.109108984,-0.26329347,-0.78935754,1.387,2010-12-25 07:30:00
113,1.1120626,5.408187,4.3269525,2.8844786,1.7649354,0.6914466,0.29105273,0.148974,-0.15258352,-0.6296412,1.092,2010-12-25 08:00:00
114,1.1385646,5.4329686,4.3745093,3.00031,1.8507284,0.7353146,0.2721203,0.11137164,-0.20704165,-0.68199646,0.958,2010-12-25 08:30:00
115,1.3639096,5.755113,4.7278748,3.4599516,2.4356961,0.9382861,0.29432973,0.12371545,-0.16810055,-0.67948383,2.064,2010-12-25 09:00:00
116,1.5299056,6.2317147,5.130984,3.795776,2.7614563,1.0776248,0.3381113,0.14659378,-0.24345969,-0.89288574,3.424,2010-12-25 09:30:00
117,1.6781014,6.4320087,5.351286,4.0595045,3.084885,1.1953503,0.36313537,0.15948638,-0.17788666,-0.7831569,3.839,2010-12-25 10:00:00
118,1.7292972,6.6480184,5.51373,4.163817,3.155347,1.2450614,0.39409247,0.16733508,-0.25162697,-0.96969587,2.935,2010-12-25 10:30:00
119,1.8517069,6.69831,5.606241,4.314235,3.3606205,1.35806,0.44346738,0.21251944,-0.16019315,-0.7818838,2.735,2010-12-25 11:00:00
120,1.8798306,7.180672,5.955422,4.508587,3.4449637,1.3611903,0.40822035,0.16494894,-0.26382217,-1.1569896,2.934,2010-12-25 11:30:00
121,1.9779423,7.138866,5.96736,4.601461,3.6228323,1.4518961,0.42558375,0.17960791,-0.2407728,-1.1017327,4.881,2010-12-25 12:00:00
122,2.0728118,7.3314347,6.139595,4.7411127,3.7263377,1.5785758,0.48749042,0.2094046,-0.20473675,-0.94927067,5.656,2010-12-25 12:30:00
123,1.9942125,7.297258,6.094072,4.6733265,3.6291077,1.4670811,0.4733786,0.19075549,-0.27379498,-0.98470217,5.746,2010-12-25 13:00:00
124,2.0133822,7.122029,5.9782786,4.627524,3.6343377,1.52291,0.47839987,0.19732937,-0.20478098,-0.7910816,6.169,2010-12-25 13:30:00
125,2.0024216,7.1707993,6.0214157,4.658341,3.6472273,1.4723164,0.47863474,0.20575154,-0.20867252,-0.78253937,5.97,2010-12-25 14:00:00
126,1.9158835,7.026258,5.8725405,4.5041943,3.4896123,1.4256243,0.43905813,0.14586374,-0.2995544,-0.9073237,3.614,2010-12-25 14:30:00
127,1.8538296,6.9518914,5.7834983,4.382827,3.3293397,1.3960516,0.43667984,0.12101756,-0.37110737,-0.9909854,4.239,2010-12-25 15:00:00
128,1.9236428,7.178364,5.9706583,4.518254,3.424471,1.4878317,0.45330164,0.10659323,-0.42068058,-1.0494207,3.79,2010-12-25 15:30:00
129,2.0047252,6.9708643,5.8342648,4.477855,3.4725378,1.6445035,0.5467621,0.16600128,-0.37274233,-0.9534574,4.001,2010-12-25 16:00:00
130,2.1979747,7.455645,6.24044,4.7910933,3.7332134,1.8650075,0.64756054,0.18781817,-0.45001334,-1.07271,3.8180003,2010-12-25 16:30:00
131,2.4643307,7.5046167,6.348885,4.9775834,3.9995806,2.2341678,0.8865208,0.34234497,-0.36960334,-0.97455704,3.7549999,2010-12-25 17:00:00
132,2.5865607,7.4036107,6.2728214,4.9210896,3.9892519,2.422515,1.1364131,0.5317225,-0.31058702,-1.0059611,3.704,2010-12-25 17:30:00
133,2.796098,7.8614163,6.6533437,5.189315,4.18155,2.610877,1.3532944,0.73435503,-0.1684705,-0.93043953,3.802,2010-12-25 18:00:00
134,2.8220305,7.503054,6.3673925,4.9943447,4.07822,2.670912,1.5127563,0.9221675,0.020935416,-0.76200753,3.7480001,2010-12-25 18:30:00
135,2.7408273,7.4763103,6.227809,4.751777,3.9073975,2.6394506,1.4876951,0.8736182,-0.06821354,-0.8790528,3.882,2010-12-25 19:00:00
136,2.6951444,7.0780683,5.989192,4.6540284,3.7795184,2.55923,1.5490417,0.99722993,0.09494152,-0.698778,5.778,2010-12-25 19:30:00
137,2.6657116,7.264484,5.979348,4.525015,3.766794,2.574411,1.4586307,0.8967154,0.08139235,-0.61314166,6.35,2010-12-25 20:00:00
138,2.6493773,7.509517,6.101913,4.6510477,3.8626287,2.498959,1.3473394,0.8311371,0.0971891,-0.5410292,6.418,2010-12-25 20:30:00
139,2.5150433,6.831691,5.586234,4.3656287,3.653086,2.3643413,1.3264844,0.8641604,0.2017888,-0.37572894,7.8169994,2010-12-25 21:00:00
140,2.4090025,6.7652273,5.4637475,4.197526,3.5099204,2.2801569,1.2393827,0.76964957,0.097779706,-0.48453644,7.194,2010-12-25 21:30:00
141,2.1786733,6.559234,5.169966,3.9550989,3.2695563,2.02328,1.0351974,0.5946751,-0.039250333,-0.5958967,6.576,2010-12-25 22:00:00
142,2.0248785,7.0258784,5.5741525,3.649676,2.8563647,1.8340695,0.9757691,0.5802798,0.014247335,-0.48778814,4.6,2010-12-25 22:30:00
143,1.8701218,6.506378,5.2473035,3.5484362,2.5695589,1.6455142,0.90465546,0.58421165,0.14651722,-0.28669012,3.5499997,2010-12-25 23:00:00
144,1.842109,6.5079746,5.334884,3.7431407,2.5191448,1.5512047,0.8481161,0.5893345,0.25591534,-0.09121647,1.483,2010-12-25 23:30:00
145,1.6543121,6.250024,5.1081295,3.5536203,2.2424219,1.3331016,0.7096705,0.52694625,0.27195272,-0.08679536,1.091,2010-12-26 00:00:00
146,1.3905361,6.0079784,4.77742,3.080501,1.8401521,1.0916011,0.5433126,0.41323662,0.2186152,-0.25674936,1.229,2010-12-26 00:30:00
147,1.1419604,5.5335155,4.2394414,2.3424032,1.5339346,0.8496128,0.46418414,0.36186436,0.17397624,-0.4566325,1.256,2010-12-26 01:00:00
148,1.0446573,5.6872826,4.260277,2.0609808,1.4037528,0.70650744,0.40814853,0.3215051,0.16718769,-0.42348862,1.313,2010-12-26 01:30:00
149,0.92671704,5.6287723,4.1159387,1.7475727,1.1909794,0.59087485,0.38849804,0.31263447,0.16753551,-0.67843795,1.316,2010-12-26 02:00:00
150,0.87204474,5.5655713,3.929148,1.5423453,1.15965,0.54576916,0.36921957,0.30250695,0.18610245,-0.6585787,1.252,2010-12-26 02:30:00
151,0.79148823,5.2368913,3.4460647,1.4393923,1.0931795,0.51314366,0.36238167,0.29825157,0.17387465,-0.6216332,1.3179998,2010-12-26 03:00:00
152,0.7577064,5.4325027,3.737948,1.3961849,0.99609876,0.46080306,0.32403246,0.26269904,0.14806916,-0.24670699,1.02,2010-12-26 03:30:00
153,0.71515524,5.2462454,3.5546823,1.2973409,0.92589146,0.44361344,0.3149521,0.25646883,0.15119092,-0.20669268,0.68799996,2010-12-26 04:00:00
154,0.71056366,4.910744,3.3285131,1.2976861,0.949786,0.4506585,0.31606835,0.2564423,0.15262653,-0.08439091,0.57899994,2010-12-26 04:30:00
155,0.6911269,5.049224,3.5163534,1.2314824,0.8878409,0.42365485,0.29635522,0.24009006,0.15176955,0.031504918,0.647,2010-12-26 05:00:00
156,0.67886996,4.2155595,2.9283476,1.2406012,0.87888527,0.4642419,0.3302759,0.26817173,0.16174181,-0.07900619,0.684,2010-12-26 05:30:00
157,0.7386944,4.7395067,3.518077,1.3523723,0.8507281,0.48128736,0.3289884,0.25846982,0.13721211,-0.098745555,0.6,2010-12-26 06:00:00
158,0.85773313,5.0650454,3.8933678,1.9345869,1.1396265,0.51179945,0.32443994,0.2400827,0.08396094,-0.21477404,0.682,2010-12-26 06:30:00
159,1.0859303,6.122817,4.8578267,3.0844643,1.537119,0.5674902,0.33026353,0.21768768,-0.09344077,-0.5584646,0.668,2010-12-26 07:00:00
160,1.1608244,5.7653,4.6014404,2.992728,1.8424221,0.68453205,0.31159312,0.18205619,-0.16448101,-0.661698,0.604,2010-12-26 07:30:00
161,1.3083031,5.663766,4.6419287,3.2920787,2.0956514,0.8581533,0.3879396,0.24586432,-0.0318064,-0.45136395,0.67,2010-12-26 08:00:00
162,1.3131742,5.6530724,4.6215615,3.2865322,2.1232688,0.9248028,0.35160732,0.19159175,-0.07686349,-0.48477876,0.63399994,2010-12-26 08:30:00
163,1.5214981,5.8438053,4.8755374,3.6907306,2.7473075,1.0826423,0.36409384,0.18779156,-0.08557589,-0.5036606,0.62,2010-12-26 09:00:00
164,1.7253283,6.3501396,5.3096166,4.0580344,3.1019082,1.2672335,0.4320111,0.23317762,-0.13563804,-0.68762565,0.96800005,2010-12-26 09:30:00
165,1.9486567,6.6013856,5.5789886,4.3683014,3.4729311,1.4745624,0.51244056,0.2915641,-0.035185516,-0.532327,2.418,2010-12-26 10:00:00
166,2.0896664,7.0109034,5.927281,4.6512337,3.718475,1.5946683,0.54970306,0.3002635,-0.08120487,-0.639273,1.581,2010-12-26 10:30:00
167,2.1917326,7.0347114,5.9688163,4.721262,3.8205576,1.737156,0.61192375,0.3455459,-0.015283084,-0.5566965,1.787,2010-12-26 11:00:00
168,2.1967208,7.389105,6.219403,4.8550844,3.8768601,1.7044888,0.5780681,0.3049119,-0.106816456,-0.8612525,1.236,2010-12-26 11:30:00
169,2.3112864,7.35711,6.223361,4.913915,3.9927268,1.8785543,0.643757,0.3518273,-0.05761446,-0.8404105,2.302,2010-12-26 12:00:00
170,2.406658,7.6194806,6.462849,5.119106,4.16309,1.9449878,0.6852237,0.3643963,-0.057109706,-0.6993486,3.256,2010-12-26 12:30:00
171,2.3214672,7.6216393,6.4463143,5.0707345,4.0777946,1.8466299,0.63310754,0.31531075,-0.14825569,-0.77806336,5.5889997,2010-12-26 13:00:00
172,2.3125699,7.2741776,6.182124,4.9074063,3.9920795,1.8825678,0.67868286,0.3578124,-0.066324174,-0.6056508,7.066,2010-12-26 13:30:00
173,2.3647823,7.4823017,6.373148,5.0753775,4.139004,1.8806596,0.66300243,0.35289064,-0.06382144,-0.5732275,4.109,2010-12-26 14:00:00
174,2.320194,7.398755,6.2788506,4.9638915,4.008773,1.8951567,0.6826397,0.34691897,-0.10712214,-0.64581466,4.4859996,2010-12-26 14:30:00
175,2.213477,7.217022,6.0999985,4.7777734,3.8046546,1.8083355,0.67637146,0.32641077,-0.18185307,-0.7620528,5.197,2010-12-26 15:00:00
176,2.2415724,7.3766446,6.2271147,4.8613887,3.8519425,1.8475748,0.6759438,0.2886202,-0.2726045,-0.8799843,6.341,2010-12-26 15:30:00
177,2.383327,7.188491,6.117249,4.853578,3.934105,2.085231,0.8381747,0.40320215,-0.16731547,-0.71110016,6.608,2010-12-26 16:00:00
178,2.5686197,7.6961045,6.550091,5.196387,4.215152,2.2795413,0.92723346,0.41510075,-0.27024728,-0.88429075,6.91,2010-12-26 16:30:00
179,2.840638,7.764558,6.662016,5.363415,4.440408,2.6506944,1.2187452,0.6243577,-0.15788788,-0.8069987,6.735,2010-12-26 17:00:00
180,2.9850817,7.7592554,6.6771464,5.384395,4.469599,2.8273797,1.4903378,0.8543897,-0.054888602,-0.8119842,6.842,2010-12-26 17:30:00
181,3.0439541,8.030383,6.875267,5.4738007,4.4736247,2.842559,1.5941744,0.983578,0.06043031,-0.7515291,6.635,2010-12-26 18:00:00
182,3.105233,7.6028886,6.528998,5.237066,4.3643703,2.9697952,1.8213217,1.2290665,0.2783282,-0.5943273,8.362,2010-12-26 18:30:00
183,3.074669,7.625768,6.445543,5.0570903,4.2421455,2.988719,1.8505167,1.228538,0.219259,-0.67764443,7.167,2010-12-26 19:00:00
184,2.9836345,7.3250027,6.293099,5.0198603,4.114321,2.8135881,1.8240719,1.2984401,0.39810923,-0.45283177,6.879,2010-12-26 19:30:00
185,2.9672232,7.5100226,6.271854,4.835181,4.065627,2.8787885,1.7739307,1.1978844,0.33696574,-0.40026057,6.781,2010-12-26 20:00:00
186,2.941128,7.823428,6.4350743,4.9596806,4.1649756,2.8110762,1.6178122,1.0734804,0.30485356,-0.3526894,6.926,2010-12-26 20:30:00
187,2.7910051,7.15063,5.9000998,4.6696525,3.9668863,2.666979,1.5533935,1.0635232,0.37357366,-0.21748418,6.648,2010-12-26 21:00:00
188,2.6734233,6.9738655,5.710863,4.4496536,3.7829564,2.5797768,1.4825733,0.9868575,0.2891876,-0.3054061,6.75,2010-12-26 21:30:00
189,2.339727,6.9077306,5.477301,4.182237,3.4756658,2.185749,1.1394831,0.677598,0.01944251,-0.54990536,6.9929996,2010-12-26 22:00:00
190,2.098566,7.103813,5.6781588,3.7723637,2.9412415,1.8968059,1.0430537,0.64324766,0.06417065,-0.447373,5.731,2010-12-26 22:30:00
191,1.9191066,6.6930585,5.455357,3.7796612,2.6278875,1.6457326,0.9249443,0.6143075,0.18773045,-0.21220428,2.07,2010-12-26 23:00:00
192,1.8932079,6.715615,5.546268,3.9581711,2.585562,1.5634693,0.85703504,0.60649407,0.2921133,-0.014073284,1.944,2010-12-26 23:30:00
193,1.6698501,6.498482,5.303058,3.644491,2.2075632,1.3298888,0.71026486,0.53816396,0.30877727,-0.0019587923,1.9969999,2010-12-27 00:00:00
194,1.4072636,6.1821117,4.910285,3.1048567,1.8123391,1.1048026,0.55785555,0.43727836,0.27026996,-0.07768236,1.8229998,2010-12-27 00:30:00
195,1.1130651,5.5758705,4.2444315,2.1915066,1.4749686,0.79733384,0.46585107,0.37234086,0.21409674,-0.24557482,1.527,2010-12-27 01:00:00
196,1.0868697,5.85007,4.351556,1.9985471,1.4541428,0.729274,0.45512107,0.37477657,0.24389228,-0.15968199,1.172,2010-12-27 01:30:00
197,0.9183498,5.7502317,4.1316895,1.6036735,1.1454341,0.5984131,0.42327556,0.35092786,0.21227793,-0.5661196,1.146,2010-12-27 02:00:00
198,0.90634507,5.726981,4.002257,1.5402145,1.1811069,0.5825779,0.4229024,0.3593702,0.25199032,-0.45736584,1.102,2010-12-27 02:30:00
199,0.8285065,5.2991853,3.3851004,1.4810635,1.1551788,0.54429215,0.39908957,0.338894,0.2333574,-0.4030628,1.077,2010-12-27 03:00:00
200,0.8162836,5.654285,3.8342457,1.4696732,1.0853378,0.50554174,0.3724371,0.31436828,0.21422958,-0.121958755,1.221,2010-12-27 03:30:00
201,0.7719092,5.4289074,3.6572578,1.4057015,1.03956,0.47300744,0.3452684,0.28965563,0.19712292,-0.069594584,0.872,2010-12-27 04:00:00
202,0.79499364,5.032153,3.5130908,1.4588982,1.1027408,0.48977578,0.35016486,0.29291973,0.20279817,0.060101725,0.9459999,2010-12-27 04:30:00
203,0.80711687,5.3053,3.7900734,1.4171076,1.0527912,0.49960297,0.37042862,0.3152957,0.23067392,0.12711234,0.901,2010-12-27 05:00:00
204,0.77780163,4.311248,3.116354,1.4243451,1.0391536,0.52455145,0.3852674,0.32409605,0.22245874,0.0072880196,0.98,2010-12-27 05:30:00
205,0.9316712,5.0003257,3.8609762,2.0400002,1.116784,0.6053882,0.42574295,0.3535499,0.2388866,0.026886858,0.91999996,2010-12-27 06:00:00
206,1.1216205,5.5328836,4.389509,2.672788,1.5559857,0.6748516,0.41224635,0.3256444,0.18959655,-0.041694272,0.964,2010-12-27 06:30:00
207,1.4098847,6.5235095,5.3167486,3.726331,2.199728,0.79596907,0.46898732,0.3511791,0.048737094,-0.41713944,0.807,2010-12-27 07:00:00
208,1.4302784,5.960166,4.867911,3.4158149,2.256602,1.0311261,0.43387172,0.29838145,0.0076634143,-0.47314197,1.366,2010-12-27 07:30:00
209,1.4578909,5.6202464,4.66121,3.4094138,2.307391,1.066365,0.49421132,0.3483706,0.09737908,-0.28878972,1.319,2010-12-27 08:00:00
210,1.3805503,5.5221844,4.537231,3.2548587,2.1585064,1.0439132,0.42234161,0.2654487,0.030452328,-0.3213374,1.3719999,2010-12-27 08:30:00
211,1.503969,5.729975,4.8052835,3.6638033,2.7334065,1.0383688,0.38312483,0.2196963,-0.037053674,-0.40576777,1.335,2010-12-27 09:00:00
212,1.6536573,6.1155195,5.1202264,3.9051473,2.9456143,1.1931598,0.44387576,0.26639965,-0.04789085,-0.5319504,1.953,2010-12-27 09:30:00
213,1.8336147,6.3433175,5.36319,4.18779,3.2942643,1.3442296,0.49563366,0.3006311,-0.0023012182,-0.44688106,1.6479999,2010-12-27 10:00:00
214,1.9358115,6.6718493,5.633466,4.396294,3.4692013,1.4327158,0.51757145,0.29902554,-0.040779535,-0.5355396,1.578,2010-12-27 10:30:00
215,2.0794206,6.854986,5.8320193,4.6212373,3.7266223,1.5465865,0.5558193,0.32938814,-0.0035660486,-0.45968848,1.629,2010-12-27 11:00:00
216,2.071688,7.172075,6.048198,4.7247815,3.757419,1.5182853,0.5029953,0.26869473,-0.09722823,-0.6804838,1.504,2010-12-27 11:30:00
217,2.1664178,7.0539875,5.972804,4.7147975,3.8171084,1.7016405,0.5602873,0.30863777,-0.055346724,-0.67435515,1.231,2010-12-27 12:00:00
218,2.1934435,7.2511888,6.152155,4.8627915,3.9274495,1.6648607,0.5658225,0.2940857,-0.12181493,-0.6652269,2.952,2010-12-27 12:30:00
219,2.136927,7.2568893,6.149158,4.838394,3.8706176,1.6150992,0.52548426,0.2404734,-0.18959573,-0.72452664,2.314,2010-12-27 13:00:00
220,2.2038438,7.0695457,6.0205007,4.786519,3.886546,1.7326801,0.60567546,0.31595626,-0.078629404,-0.5495439,2.48,2010-12-27 13:30:00
221,2.2702103,7.1813087,6.1394978,4.914762,4.0225835,1.7587084,0.6201664,0.34037137,-0.04349881,-0.49409807,2.446,2010-12-27 14:00:00
222,2.221021,7.17645,6.100269,4.8308744,3.900286,1.7884943,0.61062384,0.294929,-0.14633742,-0.66151506,3.633,2010-12-27 14:30:00
223,2.1725056,6.99452,5.924845,4.6567645,3.721181,1.794853,0.6635268,0.32713807,-0.14883544,-0.6871078,4.088,2010-12-27 15:00:00
224,2.2386205,7.2204533,6.128182,4.8318834,3.8740637,1.8606004,0.65427685,0.27180398,-0.27680495,-0.86078894,4.439,2010-12-27 15:30:00
225,2.426203,6.9995656,5.9895644,4.804268,3.949842,2.177647,0.89097714,0.44547373,-0.11471855,-0.62835455,4.476,2010-12-27 16:00:00
226,2.6264634,7.4998097,6.4257083,5.162338,4.2519536,2.3878164,0.996915,0.46935225,-0.212512,-0.80134237,4.728,2010-12-27 16:30:00
227,2.871657,7.6590095,6.586684,5.324967,4.4300385,2.6984088,1.292434,0.69336045,-0.09144627,-0.73274827,4.6709995,2010-12-27 17:00:00
228,3.0753856,7.72382,6.676074,5.422722,4.532193,2.9253283,1.6159143,0.98480886,0.07286974,-0.6857582,4.912,2010-12-27 17:30:00
229,3.17188,7.9894943,6.8604584,5.488606,4.5199313,2.990889,1.8027741,1.1983967,0.24509986,-0.6046658,5.429,2010-12-27 18:00:00
230,3.1556442,7.5090623,6.457382,5.1976113,4.364454,3.0394266,1.9234229,1.3361127,0.36915913,-0.52477235,5.182,2010-12-27 18:30:00
231,3.1749787,7.631452,6.486828,5.1347475,4.3303194,3.0919192,1.9704187,1.3527548,0.33907253,-0.55786335,5.05,2010-12-27 19:00:00
232,3.111537,7.2933607,6.298011,5.072979,4.210672,2.9586396,1.990235,1.4694136,0.5594511,-0.29580143,4.814,2010-12-27 19:30:00
233,3.0877237,7.540768,6.3319335,4.9253306,4.1704884,3.005984,1.9133193,1.3382155,0.4802884,-0.24700823,5.16,2010-12-27 20:00:00
234,3.0466273,7.9485865,6.538783,5.02047,4.2365847,2.9283006,1.7400444,1.1945809,0.43160203,-0.2163527,4.724,2010-12-27 20:30:00
235,2.9730163,7.290692,6.0464215,4.8385878,4.1635795,2.8810675,1.7048318,1.2047889,0.5190648,-0.059280816,5.045,2010-12-27 21:00:00
236,2.8551304,7.262688,5.987594,4.6234202,3.9526973,2.7814775,1.6410979,1.1318219,0.43443194,-0.14889026,4.624,2010-12-27 21:30:00
237,2.506555,7.0357165,5.6425514,4.374317,3.6770432,2.353497,1.2753518,0.8160148,0.17013806,-0.3847358,4.716,2010-12-27 22:00:00
238,2.1931105,7.2589293,5.8284826,3.9299722,3.0845153,1.987813,1.0907869,0.68430763,0.106241666,-0.3993936,2.794,2010-12-27 22:30:00
239,1.9663829,6.8463697,5.632524,3.9980145,2.6973352,1.644788,0.9389778,0.6442996,0.24190058,-0.12843268,1.857,2010-12-27 23:00:00
240,1.9091483,6.770616,5.6271243,4.0793605,2.6060529,1.5460274,0.8583209,0.6269712,0.34181267,0.07681743,1.8419999,2010-12-27 23:30:00
241,1.5614691,6.5880423,5.3298135,3.5439913,2.002106,1.1861641,0.65673894,0.51066697,0.29608867,-0.01816707,1.655,2010-12-28 00:00:00
242,1.3370311,6.113101,4.8172145,2.888116,1.6869907,1.0341899,0.55135494,0.44823813,0.30393714,0.04412485,1.21,2010-12-28 00:30:00
243,1.0903697,5.549006,4.171364,1.9391406,1.4073724,0.7609325,0.5092955,0.42837763,0.298527,-0.008950152,1.002,2010-12-28 01:00:00
244,0.9973634,5.6821356,4.0607414,1.7209351,1.324793,0.6616088,0.46376464,0.39264378,0.27618116,-0.05280315,1.284,2010-12-28 01:30:00
245,0.8723786,5.54172,3.8455346,1.4452379,1.0945035,0.587466,0.4354228,0.37086323,0.25609466,-0.4212623,0.989,2010-12-28 02:00:00
246,0.8799328,5.656488,3.824702,1.3891292,1.0768207,0.61030173,0.47697213,0.41879055,0.31946036,-0.28138888,1.034,2010-12-28 02:30:00
247,0.8086665,5.1341205,3.0323265,1.379024,1.0796247,0.5720784,0.4479651,0.39321995,0.29672804,-0.22949742,0.915,2010-12-28 03:00:00
248,0.8163389,5.648461,3.6873717,1.4242274,1.0574472,0.5333946,0.41484773,0.36143392,0.2710446,-0.0057682856,0.745,2010-12-28 03:30:00
249,0.8036327,5.3796644,3.5878081,1.427952,1.0730401,0.51218015,0.3939853,0.34221348,0.25763497,0.038565625,0.825,2010-12-28 04:00:00
250,0.86331075,5.05762,3.6007495,1.5323932,1.1742985,0.54779416,0.4153702,0.3614951,0.27809796,0.1608358,0.763,2010-12-28 04:30:00
251,0.89942294,5.459262,4.0201426,1.5356781,1.1331384,0.5678593,0.44385198,0.3911367,0.30906633,0.1983704,1.061,2010-12-28 05:00:00
252,0.8622241,4.5051174,3.3681772,1.5815493,1.1251051,0.57524127,0.43736586,0.37794897,0.27553648,0.026136396,0.79599994,2010-12-28 05:30:00
253,1.0745434,5.155925,4.0838885,2.534596,1.2679895,0.70208585,0.5091979,0.43563017,0.3136555,0.019346232,0.756,2010-12-28 06:00:00
254,1.3346196,5.926337,4.7961664,3.2238092,1.8397005,0.8828618,0.5085127,0.41454652,0.25763136,-0.06332891,0.822,2010-12-28 06:30:00
255,1.6298836,6.661711,5.511872,4.061076,2.803506,1.0203953,0.5618968,0.42589736,0.058502626,-0.4114441,0.727,2010-12-28 07:00:00
256,1.6182369,6.032962,5.026977,3.7374825,2.6279047,1.2331733,0.5159237,0.36270413,0.050336633,-0.4053231,0.789,2010-12-28 07:30:00
257,1.5336086,5.536661,4.640481,3.4882102,2.469818,1.1663759,0.533723,0.381003,0.13216628,-0.23341917,0.789,2010-12-28 08:00:00
258,1.3766671,5.33307,4.4189687,3.2288141,2.1676188,1.0189775,0.4617506,0.31232437,0.07388603,-0.26780075,1.046,2010-12-28 08:30:00
259,1.469698,5.613116,4.7327857,3.6337247,2.709157,0.9438652,0.4154456,0.26358703,-0.009454014,-0.37055755,1.021,2010-12-28 09:00:00
260,1.5643271,5.866916,4.9081974,3.7130282,2.7224185,1.096832,0.46903238,0.31366402,0.038469188,-0.39378682,1.064,2010-12-28 09:30:00
261,1.6082933,5.883599,4.949406,3.80556,2.8931863,1.1124046,0.45807615,0.28888834,0.0017720566,-0.41782844,1.692,2010-12-28 10:00:00
262,1.7082965,6.238124,5.2543025,4.0553794,3.1089215,1.1740798,0.47499257,0.29250002,-0.026064273,-0.462231,1.055,2010-12-28 10:30:00
263,1.8398986,6.353059,5.3926334,4.2311735,3.3308074,1.2975602,0.5238618,0.33707827,0.052530695,-0.33490762,1.46,2010-12-28 11:00:00
264,1.9734951,6.908542,5.827433,4.528854,3.5379035,1.4336987,0.5364132,0.33510357,0.04351626,-0.40879512,1.252,2010-12-28 11:30:00
265,2.0571656,6.786661,5.759508,4.547365,3.6573045,1.5527042,0.54678833,0.33180955,0.03194567,-0.43365553,1.546,2010-12-28 12:00:00
266,2.075897,6.981323,5.9443264,4.705551,3.7717702,1.5028846,0.54692084,0.30806282,-0.05009095,-0.4998703,1.3719999,2010-12-28 12:30:00
267,1.9869816,6.792357,5.774043,4.5480103,3.6076791,1.467418,0.51422334,0.26244846,-0.10122931,-0.5344861,0.772,2010-12-28 13:00:00
268,2.1009705,6.875767,5.870078,4.6683955,3.762119,1.5578566,0.60125196,0.35079968,-0.012576637,-0.44121924,0.856,2010-12-28 13:30:00
269,2.1677728,6.8466306,5.879211,4.7300344,3.8743625,1.6343495,0.59774077,0.3469557,0.014977981,-0.35457724,0.9660001,2010-12-28 14:00:00
270,2.1429663,6.860641,5.8566685,4.6623635,3.771389,1.7143252,0.5993899,0.31115776,-0.098855905,-0.5782022,1.672,2010-12-28 14:30:00
271,2.151537,6.786494,5.778779,4.578762,3.684263,1.775183,0.66857964,0.35604706,-0.07959568,-0.56315076,1.9959999,2010-12-28 15:00:00
272,2.2608535,7.0494084,6.0127354,4.781425,3.8708224,1.920265,0.68294024,0.31126106,-0.20657848,-0.76056445,3.956,2010-12-28 15:30:00
273,2.461217,6.8717318,5.924647,4.8167667,4.020233,2.2340217,0.8901625,0.45431212,-0.087475136,-0.5888117,2.603,2010-12-28 16:00:00
274,2.6183634,7.2780585,6.2740555,5.0960383,4.2473936,2.4031796,0.9887355,0.4708306,-0.1933063,-0.77329284,4.406,2010-12-28 16:30:00
275,2.865659,7.593847,6.5615096,5.346752,4.474185,2.6804645,1.2576693,0.66836613,-0.10118813,-0.72900265,4.954,2010-12-28 17:00:00
276,2.9645984,7.4781613,6.4846454,5.2924094,4.4293923,2.8064303,1.5114914,0.90380794,0.0331114,-0.693105,4.9179997,2010-12-28 17:30:00
277,3.0580788,7.807249,6.7184234,5.385244,4.400723,2.839028,1.7131524,1.1516725,0.26050517,-0.5533622,5.0259995,2010-12-28 18:00:00
278,3.0610602,7.429245,6.4011965,5.1521244,4.287492,2.9131625,1.8142055,1.2533892,0.35266873,-0.48159525,4.746,2010-12-28 18:30:00
279,3.0585904,7.4992967,6.4013195,5.063026,4.2143784,2.9437652,1.8512155,1.2650286,0.311836,-0.5416404,4.664,2010-12-28 19:00:00
280,3.0991273,7.285799,6.3317466,5.1550083,4.2753153,2.9132862,1.9327389,1.4231899,0.5519429,-0.27434784,4.923,2010-12-28 19:30:00
281,3.1061654,7.562685,6.3793874,4.964909,4.1880608,3.0115526,1.9256227,1.3631516,0.53673863,-0.15770347,4.715,2010-12-28 20:00:00
282,3.047645,8.125411,6.7031837,5.0520597,4.21867,2.9114444,1.7302921,1.1902379,0.44292217,-0.18545337,5.21,2010-12-28 20:30:00
283,2.9894567,7.224913,6.012586,4.8111405,4.148775,2.903868,1.7442806,1.2560376,0.59283406,0.03661714,4.832,2010-12-28 21:00:00
284,2.8844655,7.3543706,6.0825267,4.632899,3.9452016,2.8062367,1.684121,1.1817747,0.5014893,-0.06327264,4.8719997,2010-12-28 21:30:00
285,2.5517867,7.057027,5.703189,4.4054637,3.7122757,2.3988693,1.3194635,0.871563,0.2489033,-0.28175417,4.723,2010-12-28 22:00:00
286,2.2694929,7.4263487,6.005234,4.0711045,3.1727762,2.0546267,1.1318865,0.72774875,0.16546842,-0.32023323,4.704,2010-12-28 22:30:00
287,2.048262,6.9592013,5.7680144,4.1766267,2.8158324,1.7183597,0.97974664,0.67609835,0.2834552,-0.058961887,4.219,2010-12-28 23:00:00
288,1.9133261,6.79987,5.655332,4.1233573,2.6546266,1.5518563,0.81845015,0.59806824,0.3388807,0.101296976,1.6959999,2010-12-28 23:30:00
289,1.5516646,6.776354,5.4507546,3.5753775,1.9551897,1.152836,0.6468768,0.52338594,0.34457457,0.04291356,1.7559999,2010-12-29 00:00:00
290,1.2927326,6.027972,4.7132864,2.676348,1.6524425,0.98745954,0.5411432,0.45158035,0.3250618,0.12155391,1.458,2010-12-29 00:30:00
291,1.0802652,5.627643,4.156535,1.8262998,1.3870367,0.73744684,0.53588545,0.46564505,0.35430726,0.053928934,1.312,2010-12-29 01:00:00
292,0.9685569,5.6083913,3.8112695,1.6058793,1.2551049,0.6740927,0.52275884,0.45945665,0.35102797,0.021422934,1.171,2010-12-29 01:30:00
293,0.85878444,5.210052,3.50068,1.3687271,1.0572711,0.616303,0.48701456,0.42923644,0.32780883,-0.19239438,1.134,2010-12-29 02:00:00
294,0.8894441,5.372912,3.4807515,1.3915615,1.0919315,0.6534231,0.5362664,0.4830129,0.39123306,-0.29742178,1.099,2010-12-29 02:30:00
295,0.8204081,5.014972,2.7946796,1.3561991,1.0417036,0.61537963,0.50587606,0.45461565,0.3605447,-0.18442099,1.083,2010-12-29 03:00:00
296,0.8557945,5.608023,3.512464,1.4491935,1.0617967,0.600042,0.49685377,0.44834733,0.36302608,-0.0005394488,1.02,2010-12-29 03:30:00
297,0.888963,5.5578628,3.7339244,1.45064,1.0653718,0.6236064,0.52000237,0.4710743,0.37961808,0.06073582,1.404,2010-12-29 04:00:00
298,0.9241997,5.333668,3.822448,1.598343,1.2065878,0.6008548,0.48174036,0.431064,0.348979,0.18863755,1.233,2010-12-29 04:30:00
299,1.0031148,5.651238,4.333531,1.822624,1.2566369,0.6062769,0.48641765,0.4365729,0.35651824,0.215471,0.68899995,2010-12-29 05:00:00
300,0.9783994,4.9860387,3.8077366,1.8715478,1.205401,0.65411,0.5238564,0.46295026,0.3148668,-0.046892885,0.782,2010-12-29 05:30:00
301,1.2780606,5.5636253,4.5496655,3.1722057,1.6479279,0.79899246,0.5692992,0.4926938,0.36225772,0.11050926,0.784,2010-12-29 06:00:00
302,1.637222,6.730145,5.554019,3.9883769,2.4139066,1.1325494,0.6034566,0.49234533,0.28469068,-0.097030446,0.732,2010-12-29 06:30:00
303,2.0248034,7.2356725,6.0991006,4.7103467,3.6064117,1.3908019,0.6589917,0.48952597,0.08586697,-0.3876282,0.79599994,2010-12-29 07:00:00
304,1.9792361,6.374818,5.423838,4.2521834,3.3055835,1.5719225,0.6985576,0.48647878,0.114360616,-0.34719548,0.724,2010-12-29 07:30:00
305,1.7775052,5.5989046,4.7861204,3.7711427,2.922869,1.4270116,0.66667753,0.46896467,0.1954962,-0.15511814,0.756,2010-12-29 08:00:00
306,1.5168422,5.533721,4.635743,3.486845,2.4665294,1.1335462,0.5303264,0.36902183,0.11811854,-0.22332624,0.832,2010-12-29 08:30:00
307,1.5855687,5.7210946,4.857092,3.7773676,2.867202,1.0908892,0.46513584,0.3121354,0.06612439,-0.28073463,0.533,2010-12-29 09:00:00
308,1.5162479,5.5887823,4.6811767,3.534278,2.5670955,1.0956535,0.47832367,0.32930866,0.07251707,-0.33375785,0.862,2010-12-29 09:30:00
309,1.5568112,5.8979154,4.944341,3.7506225,2.7434535,1.0490671,0.47188652,0.31337273,0.047066722,-0.34343502,1.481,2010-12-29 10:00:00
310,1.6189243,6.0371323,5.054562,3.8255887,2.7953587,1.1318194,0.5166215,0.34884113,0.04084576,-0.3998991,1.175,2010-12-29 10:30:00
311,1.718771,6.0324,5.1209636,3.9948747,3.0740974,1.2074907,0.52821124,0.3634349,0.12219476,-0.19399181,1.8240001,2010-12-29 11:00:00
312,1.8742919,6.621125,5.581305,4.3105674,3.3023612,1.4098362,0.5092817,0.32456052,0.065787695,-0.3142435,1.069,2010-12-29 11:30:00
313,1.9944859,6.638378,5.64125,4.4498153,3.5513823,1.5200608,0.5257377,0.3219319,0.043602243,-0.35468858,1.059,2010-12-29 12:00:00
314,2.0197551,6.6682205,5.6776385,4.4749007,3.5345163,1.5678811,0.5888785,0.34586924,0.03268682,-0.33851558,1.43,2010-12-29 12:30:00
315,1.8520395,6.2811127,5.3371534,4.183437,3.268005,1.4142568,0.5306238,0.29558003,-0.022057423,-0.36927724,2.246,2010-12-29 13:00:00
316,2.0171504,6.5487814,5.6093664,4.4692554,3.5784461,1.5132772,0.6173319,0.38205254,0.042170282,-0.3563138,1.124,2010-12-29 13:30:00
317,2.0676575,6.540098,5.617587,4.5127153,3.6751072,1.5895184,0.58269274,0.34369847,0.03357453,-0.30135152,0.997,2010-12-29 14:00:00
318,2.1607568,6.5984054,5.660185,4.537281,3.691348,1.8292167,0.64754117,0.3547037,-0.018383637,-0.40526864,1.561,2010-12-29 14:30:00
319,2.1849196,6.481458,5.56524,4.4730406,3.6608539,1.9044778,0.705396,0.38715556,-0.023877945,-0.44465476,1.248,2010-12-29 15:00:00
320,2.40441,7.117056,6.0963297,4.8859134,3.997972,2.1324394,0.7904519,0.39273328,-0.12542063,-0.66811615,1.701,2010-12-29 15:30:00
321,2.715333,7.0322194,6.119014,5.0564423,4.301388,2.5942526,1.0665112,0.5469346,-0.042427763,-0.55626464,4.156,2010-12-29 16:00:00
322,2.8775663,7.403517,6.4418097,5.3213153,4.524481,2.7508829,1.2005457,0.61075413,-0.104597,-0.6954335,3.536,2010-12-29 16:30:00
323,3.1751292,7.780482,6.790237,5.634314,4.8157234,3.076955,1.5213426,0.8495275,-0.01418718,-0.69442743,5.067,2010-12-29 17:00:00
324,3.214851,7.6946235,6.7263937,5.577157,4.756928,3.1172593,1.6875376,1.0102886,0.0394783,-0.76687515,4.959,2010-12-29 17:30:00
325,3.2094512,7.888532,6.840246,5.5652614,4.6197047,3.000606,1.8288255,1.2494462,0.3129605,-0.57004386,4.039,2010-12-29 18:00:00
326,3.274707,7.9393954,6.860046,5.5465817,4.6158447,3.1036136,1.9233084,1.3297237,0.38393387,-0.49283266,4.154,2010-12-29 18:30:00
327,3.206317,7.6727314,6.6285048,5.3423214,4.454296,3.070401,1.9405917,1.3454351,0.35180214,-0.5800706,5.005,2010-12-29 19:00:00
328,3.2634969,7.6025324,6.643255,5.467289,4.5837936,3.0760686,1.9823834,1.429459,0.50085175,-0.39567488,4.047,2010-12-29 19:30:00
329,3.2308862,7.887582,6.7340336,5.2938976,4.4178367,3.1212213,1.9584615,1.3439777,0.42202872,-0.3530852,3.976,2010-12-29 20:00:00
330,3.1577675,8.517314,7.106419,5.343953,4.3823304,2.998338,1.7692043,1.1866292,0.37346327,-0.30561382,4.101,2010-12-29 20:30:00
331,3.0918212,7.5399995,6.3303256,5.0262527,4.303049,3.008161,1.7809236,1.2463356,0.52291334,-0.076946646,4.148,2010-12-29 21:00:00
332,2.9803255,7.5267286,6.3152924,4.895065,4.1357803,2.8779492,1.7049797,1.1806571,0.463802,-0.13274828,4.215,2010-12-29 21:30:00
333,2.648131,7.2114224,5.9037275,4.5516033,3.8309054,2.510702,1.3793799,0.90088123,0.23767984,-0.32421142,4.192,2010-12-29 22:00:00
334,2.5056138,7.715482,6.3258023,4.4293966,3.4596155,2.294588,1.3085848,0.87603307,0.2848614,-0.21509212,4.473,2010-12-29 22:30:00
335,2.2149215,7.313707,6.0365047,4.324626,2.9963284,1.9215103,1.1007339,0.75381076,0.3343254,-0.028618965,4.228,2010-12-29 23:00:00


==> csv/1DCNN_GM_christmas.csv <==
t,mean,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,0.47747228,2.005795,1.6403826,1.2378579,0.97683334,0.47747228,-0.0218888,-0.2829137,-0.6854377,-1.0508505,0.684,2010-12-22 23:30:00
1,0.47136065,1.9636277,1.6068357,1.2138075,0.9589408,0.47136065,-0.016219571,-0.27108642,-0.6641141,-1.0209061,0.574,2010-12-23 00:00:00
2,0.41303694,1.630407,1.3393412,1.0187144,0.8107979,0.41303694,0.015275972,-0.19264074,-0.51326704,-0.80433285,0.60899997,2010-12-23 00:30:00
3,0.40351775,1.4180566,1.1754866,0.90828085,0.73500615,0.40351775,0.07202941,-0.10124544,-0.3684509,-0.611021,0.593,2010-12-23 01:00:00
4,0.42414558,1.3098019,1.0980468,0.8647857,0.7135231,0.42414558,0.1347681,-0.016494658,-0.24975549,-0.46151054,0.604,2010-12-23 01:30:00
5,0.41104987,1.1327488,0.960195,0.7701164,0.6468563,0.41104987,0.17524345,0.051983267,-0.13809511,-0.31064898,0.597,2010-12-23 02:00:00
6,0.42713293,1.1260355,0.9589322,0.7748576,0.65549093,0.42713293,0.19877492,0.07940813,-0.10466619,-0.2717696,0.598,2010-12-23 02:30:00
7,0.39512643,1.0029745,0.85764176,0.6975488,0.59373343,0.39512643,0.19651939,0.092703946,-0.067388795,-0.21272162,0.648,2010-12-23 03:00:00
8,0.47664458,1.1089691,0.9577841,0.7912446,0.683249,0.47664458,0.27004015,0.16204436,-0.0044949027,-0.15567987,0.578,2010-12-23 03:30:00
9,0.4106326,1.0812253,0.9208906,0.74427223,0.62974066,0.4106326,0.19152457,0.07699288,-0.099625275,-0.25995997,0.604,2010-12-23 04:00:00
10,0.40400323,1.0899501,0.9259445,0.74528205,0.6281281,0.40400323,0.17987835,0.06272429,-0.11793786,-0.28194365,0.601,2010-12-23 04:30:00
11,0.6489494,1.455836,1.2629144,1.0503993,0.91258985,0.6489494,0.3853089,0.2474993,0.034984507,-0.15793727,0.6589999,2010-12-23 05:00:00
12,0.5314063,1.4637924,1.2408645,0.9952958,0.8360521,0.5314063,0.22676037,0.06751653,-0.17805181,-0.40097973,0.586,2010-12-23 05:30:00
13,0.64329183,1.8230051,1.5409428,1.230234,1.028749,0.64329183,0.2578348,0.056349512,-0.25435892,-0.53642124,1.445,2010-12-23 06:00:00
14,0.8558682,2.3072486,1.9602326,1.5779729,1.3300894,0.8558682,0.38164714,0.13376337,-0.24849582,-0.59551215,1.504,2010-12-23 06:30:00
15,0.5687519,2.0142875,1.6686687,1.2879485,1.0410632,0.5687519,0.09644054,-0.15044498,-0.5311647,-0.8767836,0.44799998,2010-12-23 07:00:00
16,0.8103425,2.1771717,1.8503714,1.4903803,1.2569375,0.8103425,0.3637475,0.13030443,-0.22968592,-0.55648667,0.435,2010-12-23 07:30:00
17,0.83177805,2.116721,1.8094989,1.471075,1.2516177,0.83177805,0.41193846,0.1924808,-0.1459427,-0.45316476,0.467,2010-12-23 08:00:00
18,0.56512403,1.7719376,1.4833958,1.1655494,0.95943576,0.56512403,0.17081226,-0.035301533,-0.35314754,-0.6416895,0.466,2010-12-23 08:30:00
19,0.54166675,1.7628742,1.470891,1.1492535,0.9406815,0.54166675,0.14265193,-0.06592024,-0.38755733,-0.6795407,0.54,2010-12-23 09:00:00
20,0.4036044,1.6774728,1.3728986,1.0373914,0.8198256,0.4036044,-0.012616746,-0.23018296,-0.5656896,-0.87026393,0.44,2010-12-23 09:30:00
21,0.42917228,1.7348446,1.4226662,1.0787827,0.85578495,0.42917228,0.00255958,-0.22043845,-0.5643216,-0.87649995,0.455,2010-12-23 10:00:00
22,0.36475268,1.7262965,1.4007597,1.0421609,0.80962074,0.36475268,-0.08011537,-0.31265578,-0.6712541,-0.9967911,0.475,2010-12-23 10:30:00
23,0.37458834,1.6796882,1.3676469,1.0239141,0.801014,0.37458834,-0.05183731,-0.27473763,-0.6184699,-0.9305114,0.491,2010-12-23 11:00:00
24,0.33041272,1.6667604,1.347248,0.99528515,0.76704824,0.33041272,-0.10622278,-0.3344599,-0.6864221,-1.005935,0.413,2010-12-23 11:30:00
25,0.25498283,1.7062982,1.3592976,0.977055,0.72918266,0.25498283,-0.219217,-0.46708962,-0.8493316,-1.1963325,0.443,2010-12-23 12:00:00
26,0.3745588,1.9552029,1.5772806,1.1609758,0.8910152,0.3745588,-0.14189757,-0.41185853,-0.82816267,-1.2060852,0.45299998,2010-12-23 12:30:00
27,0.3939046,1.9868255,1.6059678,1.1864296,0.91437227,0.3939046,-0.12656307,-0.39862078,-0.8181583,-1.1990161,0.48799998,2010-12-23 13:00:00
28,0.61833495,2.304151,1.9010828,1.4570781,1.1691549,0.61833495,0.0675149,-0.22040851,-0.66441244,-1.0674809,0.507,2010-12-23 13:30:00
29,0.59864855,2.4389849,1.9989717,1.5142701,1.1999563,0.59864855,-0.0026590945,-0.31697327,-0.8016741,-1.2416875,0.427,2010-12-23 14:00:00
30,0.76717675,2.7003074,2.2381074,1.7289661,1.3988038,0.76717675,0.1355497,-0.19461295,-0.7037537,-1.1659535,0.452,2010-12-23 14:30:00
31,0.9323976,3.0315287,2.5296392,1.9767771,1.6182634,0.9323976,0.2465318,-0.11198241,-0.6648437,-1.1667334,0.458,2010-12-23 15:00:00
32,1.0151677,3.3669198,2.8046303,2.1852338,1.7835743,1.0151677,0.246761,-0.1548988,-0.7742946,-1.3365843,0.526,2010-12-23 15:30:00
33,1.249783,3.804339,3.1935601,2.52075,2.0844533,1.249783,0.41511276,-0.0211843,-0.6939937,-1.3047726,0.74,2010-12-23 16:00:00
34,1.305557,4.0928106,3.4263952,2.692298,2.2162583,1.305557,0.39485547,-0.08118447,-0.81528085,-1.4816965,5.773,2010-12-23 16:30:00
35,1.6023173,4.7237225,3.9774137,3.1553085,2.622199,1.6023173,0.58243585,0.049325567,-0.7727784,-1.5190877,5.871,2010-12-23 17:00:00
36,2.0756886,5.2324214,4.477666,3.6462562,3.107113,2.0756886,1.0442642,0.5051202,-0.3262882,-1.081044,4.7859993,2010-12-23 17:30:00
37,2.8751092,6.0778017,5.3120575,4.468543,3.9215503,2.8751092,1.8286681,1.2816747,0.4381616,-0.32758284,4.484,2010-12-23 18:00:00
38,3.2426996,6.5160303,5.7333965,4.871278,4.312221,3.2426996,2.1731784,1.6141205,0.752003,-0.030630713,4.553,2010-12-23 18:30:00
39,3.32603,6.548488,5.778018,4.929298,4.378929,3.32603,2.2731307,1.7227614,0.8740425,0.10357211,5.307,2010-12-23 19:00:00
40,3.3754559,6.5446477,5.7869134,4.9522223,4.410951,3.3754559,2.3399606,1.798689,0.96399915,0.20626427,4.424,2010-12-23 19:30:00
41,3.4134626,6.60236,5.839914,5.000033,4.4553967,3.4134626,2.371529,1.8268918,0.98701215,0.22456591,4.556,2010-12-23 20:00:00
42,3.426738,6.6008396,5.8419313,5.005947,4.4638376,3.426738,2.3896384,1.8475281,1.0115452,0.2526366,4.5319996,2010-12-23 20:30:00
43,3.4015205,6.3904905,5.675846,4.8886213,4.3781304,3.4015205,2.4249105,1.9144194,1.1271956,0.41255087,4.482,2010-12-23 21:00:00
44,3.3473957,6.289616,5.5861497,4.8112373,4.308731,3.3473957,2.3860607,1.8835539,1.1086427,0.40517542,4.363,2010-12-23 21:30:00
45,2.8815618,5.5904517,4.942773,4.2293143,3.7666588,2.8815618,1.9964645,1.5338085,0.8203511,0.1726717,4.5469995,2010-12-23 22:00:00
46,2.0894456,4.6735287,4.0556903,3.375103,2.9337635,2.0894456,1.2451276,0.8037876,0.12320145,-0.49463728,4.328,2010-12-23 22:30:00
47,1.4506675,3.8183444,3.252247,2.6286564,2.2242773,1.4506675,0.67705756,0.27267793,-0.35091183,-0.91700923,4.096,2010-12-23 23:00:00
48,2.067672,4.6967983,4.06819,3.3757398,2.9267073,2.067672,1.2086366,0.7596036,0.06715417,-0.56145406,1.555,2010-12-23 23:30:00
49,1.412197,3.9546294,3.3467493,2.6771324,2.242906,1.412197,0.5814878,0.14726135,-0.52235514,-1.1302354,0.996,2010-12-24 00:00:00
50,0.9325467,2.8875043,2.420086,1.9051958,1.5713055,0.9325467,0.29378787,-0.040102717,-0.55499214,-1.0224109,2.252,2010-12-24 00:30:00
51,0.73005533,2.3238187,1.9427596,1.5229995,1.2507982,0.73005533,0.20931242,-0.0628892,-0.48264855,-0.86370784,1.388,2010-12-24 01:00:00
52,0.7211885,2.0960956,1.7673637,1.4052454,1.1704228,0.7211885,0.27195415,0.037131336,-0.32498658,-0.6537186,1.171,2010-12-24 01:30:00
53,0.61595565,1.6675872,1.4161484,1.1391734,0.9595636,0.61595565,0.27234775,0.0927378,-0.18423694,-0.43567577,1.169,2010-12-24 02:00:00
54,0.6089038,1.5704787,1.3405719,1.0873156,0.9230868,0.6089038,0.29472092,0.13049187,-0.12276406,-0.3526708,1.222,2010-12-24 02:30:00
55,0.55458766,1.4546049,1.2394162,1.0023729,0.8486574,0.55458766,0.26051787,0.10680238,-0.13024077,-0.34542945,1.211,2010-12-24 03:00:00
56,0.5713884,1.4540308,1.2429963,1.010529,0.85978115,0.5713884,0.2829957,0.1322477,-0.1002193,-0.31125382,0.958,2010-12-24 03:30:00
57,0.5515251,1.4723871,1.2522146,1.0096811,0.85240567,0.5515251,0.2506446,0.09336896,-0.14916418,-0.36933675,0.733,2010-12-24 04:00:00
58,0.5804424,1.4984863,1.2789878,1.0371964,0.88040227,0.5804424,0.28048265,0.123688385,-0.11810262,-0.33760145,0.784,2010-12-24 04:30:00
59,0.4977621,1.5147104,1.2715644,1.0037239,0.8300378,0.4977621,0.16548645,-0.008199901,-0.27604,-0.5191862,0.732,2010-12-24 05:00:00
60,0.4590846,1.6343389,1.3533428,1.0438082,0.8430847,0.4590846,0.07508446,-0.12563924,-0.43517327,-0.7161696,0.708,2010-12-24 05:30:00
61,0.7670927,2.2706861,1.9111862,1.5151749,1.2583737,0.7670927,0.2758117,0.019010352,-0.37700045,-0.7365006,0.71,2010-12-24 06:00:00
62,0.91266483,2.7732759,2.3284154,1.8383735,1.5205971,0.91266483,0.30473265,-0.013044316,-0.5030851,-0.9479461,1.381,2010-12-24 06:30:00
63,0.6041716,2.751845,2.2383492,1.6727024,1.305898,0.6041716,-0.097554736,-0.46435952,-1.0300057,-1.5435015,0.583,2010-12-24 07:00:00
64,0.9332053,3.0199547,2.5210254,1.9714246,1.6150254,0.9332053,0.25138512,-0.10501449,-0.65461475,-1.153544,0.595,2010-12-24 07:30:00
65,0.9723317,2.9879668,2.5060408,1.9751697,1.6309161,0.9723317,0.31374732,-0.030506453,-0.56137687,-1.043303,0.589,2010-12-24 08:00:00
66,0.8113068,2.7722862,2.303428,1.7869518,1.452033,0.8113068,0.17058037,-0.16433865,-0.6808141,-1.1496724,0.656,2010-12-24 08:30:00
67,0.80944484,2.863485,2.3723767,1.8313905,1.4805777,0.80944484,0.13831188,-0.21250121,-0.75348675,-1.2445954,1.156,2010-12-24 09:00:00
68,0.8575502,3.0175564,2.501112,1.9322169,1.5633061,0.8575502,0.15179427,-0.21711689,-0.78601116,-1.3024557,1.5319998,2010-12-24 09:30:00
69,0.88294095,3.1476228,2.6061513,2.009687,1.6228985,0.88294095,0.14298348,-0.24380547,-0.84026885,-1.3817408,1.074,2010-12-24 10:00:00
70,0.8933571,3.26907,2.7010517,2.0753443,1.6695927,0.8933571,0.117121525,-0.2886306,-0.9143369,-1.4823556,0.733,2010-12-24 10:30:00
71,0.7983108,3.1262326,2.5696404,1.9565206,1.5589311,0.7983108,0.037690513,-0.3598993,-0.9730185,-1.5296106,0.676,2010-12-24 11:00:00
72,0.8141629,3.2057767,2.6339564,2.0040612,1.5955938,0.8141629,0.032732,-0.37573582,-1.0056301,-1.5774506,0.86,2010-12-24 11:30:00
73,0.8659542,3.4030757,2.7964656,2.128247,1.694928,0.8659542,0.03698038,-0.39633894,-1.0645564,-1.6711669,0.99100006,2010-12-24 12:00:00
74,0.9650124,3.7752976,3.1033754,2.363212,1.8832392,0.9650124,0.046785574,-0.4331879,-1.1733501,-1.8452724,1.016,2010-12-24 12:30:00
75,0.95574856,3.8031511,3.1223547,2.3724153,1.8861032,0.95574856,0.025394138,-0.46091878,-1.2108569,-1.8916538,1.137,2010-12-24 13:00:00
76,1.0955112,4.088073,3.3725693,2.5843987,2.0732946,1.0955112,0.117727935,-0.39337677,-1.1815464,-1.8970499,1.048,2010-12-24 13:30:00
77,0.9142801,4.114759,3.349544,2.5066128,1.9599979,0.9142801,-0.1314378,-0.6780531,-1.5209833,-2.2861986,1.038,2010-12-24 14:00:00
78,1.1079812,4.49869,3.6879926,2.7949588,2.2158544,1.1079812,0.000107939166,-0.5789971,-1.4720294,-2.2827275,1.255,2010-12-24 14:30:00
79,0.9181475,4.4640355,3.616235,2.682331,2.0767236,0.9181475,-0.24042855,-0.8460369,-1.7799394,-2.6277397,1.728,2010-12-24 15:00:00
80,0.97657365,4.9864645,4.027724,2.9716122,2.2867568,0.97657365,-0.33360964,-1.0184659,-2.0745757,-3.0333164,2.5009997,2010-12-24 15:30:00
81,1.4505948,5.7333426,4.7093644,3.5813882,2.849931,1.4505948,0.051258467,-0.68019956,-1.8081735,-2.8321528,4.034,2010-12-24 16:00:00
82,2.0529823,6.7252383,5.6081305,4.377567,3.5795856,2.0529823,0.5263791,-0.27160358,-1.5021648,-2.6192732,5.7579994,2010-12-24 16:30:00
83,2.506192,7.7123723,6.4676056,5.09642,4.207248,2.506192,0.8051356,-0.08403691,-1.4552209,-2.6999872,7.229,2010-12-24 17:00:00
84,2.9619384,8.390003,7.092186,5.662561,4.735493,2.9619384,1.1883835,0.26131493,-1.1683087,-2.4661262,7.6660004,2010-12-24 17:30:00
85,3.7823758,9.420558,8.072503,6.587538,5.6245837,3.7823758,1.9401677,0.9772128,-0.50775045,-1.8558065,7.233,2010-12-24 18:00:00
86,3.9465146,9.480428,8.157303,6.6997995,5.7546544,3.9465146,2.138375,1.1932285,-0.264273,-1.5873983,5.241,2010-12-24 18:30:00
87,4.3371444,9.797629,8.492061,7.0538964,6.121292,4.3371444,2.5529969,1.6203914,0.18222953,-1.1233399,5.16,2010-12-24 19:00:00
88,4.0920663,9.469027,8.183428,6.767262,5.8489227,4.0920663,2.3352096,1.4168693,0.0007059748,-1.2848932,4.8329997,2010-12-24 19:30:00
89,4.3196964,9.790216,8.482248,7.0414414,6.107123,4.3196964,2.5322702,1.5979503,0.15714553,-1.1508228,4.97,2010-12-24 20:00:00
90,4.223772,9.58422,8.302568,6.890753,5.9752336,4.223772,2.4723103,1.5567901,0.14497547,-1.136675,5.295,2010-12-24 20:30:00
91,4.3401556,9.188332,8.029162,6.752266,5.924239,4.3401556,2.7560728,1.9280443,0.6511501,-0.5080196,4.848,2010-12-24 21:00:00
92,4.108603,8.726856,7.62266,6.4063206,5.617562,4.108603,2.599644,1.8108846,0.5945462,-0.50965065,4.923,2010-12-24 21:30:00
93,3.575401,7.8473725,6.82597,5.7008324,4.971216,3.575401,2.1795857,1.4499685,0.32483244,-0.6965701,4.924,2010-12-24 22:00:00
94,2.8263743,6.8145275,5.8609843,4.8105984,4.129455,2.8263743,1.5232935,0.8421498,-0.20823498,-1.1617785,4.847,2010-12-24 22:30:00
95,2.1296754,5.7617135,4.8933153,3.936721,3.3164,2.1296754,0.9429508,0.3226286,-0.6339639,-1.5023624,4.7869997,2010-12-24 23:00:00
96,2.6306596,7.14251,6.063754,4.875438,4.104852,2.6306596,1.1564668,0.3858801,-0.8024341,-1.8811902,3.19,2010-12-24 23:30:00
97,1.8931867,6.5070863,5.4039307,4.1887374,3.4007225,1.8931867,0.38565075,-0.402365,-1.6175566,-2.7207122,2.198,2010-12-25 00:00:00
98,1.378108,5.226424,4.3063154,3.2927587,2.635499,1.378108,0.120717056,-0.5365437,-1.5500988,-2.4702084,1.8209999,2010-12-25 00:30:00
99,1.1544361,4.2821083,3.5343008,2.7105453,2.1763654,1.1544361,0.13250707,-0.40167344,-1.2254281,-1.9732354,1.5089998,2010-12-25 01:00:00
100,1.0342749,3.7724767,3.117789,2.396611,1.9289494,1.0342749,0.13960052,-0.32806167,-1.0492389,-1.7039266,3.013,2010-12-25 01:30:00
101,0.823564,2.8522182,2.3671794,1.8328793,1.4864024,0.823564,0.16072568,-0.18575168,-0.72005105,-1.2050899,1.229,2010-12-25 02:00:00
102,0.86627966,2.574585,2.1661396,1.716212,1.4244478,0.86627966,0.30811152,0.016347045,-0.43358,-0.8420256,1.2179999,2010-12-25 02:30:00
103,0.7878606,2.432955,2.039623,1.6063435,1.3253753,0.7878606,0.2503458,-0.03062271,-0.46390152,-0.85723376,1.254,2010-12-25 03:00:00
104,0.71141297,2.1672907,1.8191993,1.4357551,1.1871035,0.71141297,0.2357225,-0.012929374,-0.396373,-0.7444646,1.21,2010-12-25 03:30:00
105,0.6353278,2.0500236,1.7117784,1.3391806,1.0975626,0.6353278,0.1730931,-0.06852521,-0.4411224,-0.7793676,1.204,2010-12-25 04:00:00
106,0.6895302,2.0144973,1.6977057,1.3487405,1.1224471,0.6895302,0.2566132,0.030319743,-0.31864512,-0.6354368,0.738,2010-12-25 04:30:00
107,0.5913124,1.7963889,1.5082625,1.1908736,0.98505664,0.5913124,0.19756816,-0.008248975,-0.32563758,-0.61376405,0.564,2010-12-25 05:00:00
108,0.56821185,1.7406917,1.460359,1.1515552,0.95130545,0.56821185,0.18511817,-0.015131703,-0.3239351,-0.60426795,0.511,2010-12-25 05:30:00
109,0.4973244,1.8665544,1.5391798,1.1785567,0.9447038,0.4973244,0.049945034,-0.18390812,-0.54453075,-0.87190545,0.49600002,2010-12-25 06:00:00
110,0.65288115,2.1582415,1.798319,1.4018424,1.1447394,0.65288115,0.16102286,-0.096080236,-0.49255633,-0.852479,0.624,2010-12-25 06:30:00
111,0.2433162,2.1566997,1.6992214,1.1952809,0.8684911,0.2433162,-0.3818587,-0.7086488,-1.2125884,-1.6700671,0.506,2010-12-25 07:00:00
112,0.6937284,2.766174,2.270665,1.7248312,1.370875,0.6937284,0.016581774,-0.33737478,-0.88320774,-1.3787171,1.387,2010-12-25 07:30:00
113,1.2502536,3.4422634,2.918167,2.3408432,1.9664663,1.2502536,0.5340408,0.15966362,-0.4176597,-0.94175607,1.092,2010-12-25 08:00:00
114,1.3245685,3.6912706,3.1254065,2.5020723,2.0978599,1.3245685,0.55127716,0.14706402,-0.476269,-1.0421333,0.958,2010-12-25 08:30:00
115,1.3531489,4.0520697,3.406774,2.6959417,2.2349887,1.3531489,0.47130907,0.010355631,-0.700476,-1.3457718,2.064,2010-12-25 09:00:00
116,1.4545329,4.5346727,3.7982304,2.9869933,2.4609313,1.4545329,0.44813424,-0.077928185,-0.8891639,-1.625607,3.424,2010-12-25 09:30:00
117,1.5245186,4.9926662,4.163453,3.250024,2.6576939,1.5245186,0.3913433,-0.20098758,-1.1144153,-1.9436283,3.839,2010-12-25 10:00:00
118,1.6579835,5.4658084,4.5553803,3.5524888,2.9021442,1.6579835,0.41382277,-0.2365222,-1.2394127,-2.1498408,2.935,2010-12-25 10:30:00
119,1.6786311,5.5822372,4.6489086,3.6207902,2.9540873,1.6786311,0.4031749,-0.2635288,-1.2916459,-2.2249744,2.735,2010-12-25 11:00:00
120,1.5578797,5.5845327,4.6217847,3.5612583,2.8735402,1.5578797,0.24221928,-0.4454997,-1.5060246,-2.4687734,2.934,2010-12-25 11:30:00
121,1.6848553,5.8500905,4.854208,3.7571828,3.0457957,1.6848553,0.323915,-0.38747266,-1.4844968,-2.4803798,4.881,2010-12-25 12:00:00
122,1.7915505,6.4903545,5.3668995,4.1293445,3.326828,1.7915505,0.25627297,-0.546244,-1.7837974,-2.907253,5.656,2010-12-25 12:30:00
123,1.4062605,6.2779646,5.1131697,3.8300767,2.9980311,1.4062605,-0.18550994,-1.0175565,-2.3006477,-3.465443,5.746,2010-12-25 13:00:00
124,1.7081095,6.588347,5.4215117,4.136172,3.302668,1.7081095,0.11355085,-0.7199533,-2.005292,-3.1721277,6.169,2010-12-25 13:30:00
125,1.5020968,6.559245,5.3501115,4.0181775,3.154459,1.5020968,-0.15026565,-1.0139848,-2.3459177,-3.5550516,5.97,2010-12-25 14:00:00
126,1.6386949,6.8498178,5.60387,4.2313824,3.3413665,1.6386949,-0.06397676,-0.95399344,-2.3264797,-3.572428,3.614,2010-12-25 14:30:00
127,1.3375745,6.4955945,5.2623434,3.9038415,3.0228953,1.3375745,-0.3477464,-1.2286936,-2.5871935,-3.820445,4.239,2010-12-25 15:00:00
128,1.3066292,6.832319,5.5111604,4.055823,3.1120818,1.3066292,-0.49882323,-1.4425653,-2.8979006,-4.21906,3.79,2010-12-25 15:30:00
129,1.8395789,7.343287,6.0273848,4.5778365,3.6378493,1.8395789,0.04130858,-0.8986794,-2.3482254,-3.6641288,4.001,2010-12-25 16:00:00
130,2.6706424,8.446686,7.065669,5.544394,4.557895,2.6706424,0.7833898,-0.20311055,-1.7243831,-3.1054003,3.8180003,2010-12-25 16:30:00
131,2.8953543,9.106092,7.621143,5.98538,4.9246383,2.8953543,0.8660704,-0.19467235,-1.830433,-3.3153837,3.7549999,2010-12-25 17:00:00
132,3.3993652,9.85558,8.311938,6.611522,5.5088553,3.3993652,1.2898748,0.18720654,-1.5132073,-3.0568495,3.704,2010-12-25 17:30:00
133,4.2058687,10.935906,9.326795,7.5542607,6.4048276,4.2058687,2.0069106,0.85747594,-0.9150562,-2.5241675,3.802,2010-12-25 18:00:00
134,4.4073114,10.869913,9.324744,7.622647,6.518889,4.4073114,2.2957342,1.1919752,-0.5101207,-2.0552897,3.7480001,2010-12-25 18:30:00
135,4.3906593,10.813107,9.277538,7.586016,6.4891167,4.3906593,2.2922027,1.1953019,-0.49621814,-2.0317862,3.882,2010-12-25 19:00:00
136,4.4175577,10.805781,9.278396,7.595887,6.5048327,4.4175577,2.330283,1.2392272,-0.44327888,-1.9706646,5.778,2010-12-25 19:30:00
137,4.500581,10.961346,9.416617,7.715002,6.611558,4.500581,2.3896039,1.2861587,-0.41545352,-1.9601833,6.35,2010-12-25 20:00:00
138,4.6727,11.103018,9.565568,7.871973,6.773729,4.6727,2.571671,1.4734259,-0.22016726,-1.7576178,6.418,2010-12-25 20:30:00
139,4.557878,10.392133,8.997197,7.460592,6.4641504,4.557878,2.651606,1.6551636,0.11855954,-1.2763755,7.8169994,2010-12-25 21:00:00
140,4.3325257,9.941194,8.600195,7.1230025,6.16509,4.3325257,2.4999614,1.5420471,0.06485701,-1.2761418,7.194,2010-12-25 21:30:00
141,3.8048778,9.342837,8.018744,6.560176,5.6143394,3.8048778,1.9954163,1.0495785,-0.40898857,-1.7330813,6.576,2010-12-25 22:00:00
142,3.1964092,8.528425,7.253573,5.849244,4.938581,3.1964092,1.4542372,0.543573,-0.8607535,-2.1356063,4.6,2010-12-25 22:30:00
143,2.4786868,7.729095,6.473754,5.0909195,4.1941943,2.4786868,0.7631794,-0.13354675,-1.5163796,-2.7717206,3.5499997,2010-12-25 23:00:00
144,2.2153168,5.9170876,5.0320168,4.057057,3.4248257,2.2153168,1.0058078,0.37357587,-0.60138273,-1.4864538,1.483,2010-12-25 23:30:00
145,1.8557315,5.6431065,4.7375684,3.740062,3.0932105,1.8557315,0.6182524,-0.028599983,-1.0261045,-1.9316431,1.091,2010-12-26 00:00:00
146,1.3893418,4.6539474,3.8734002,3.0135794,2.4560122,1.3893418,0.32267144,-0.23489627,-1.0947157,-1.8752633,1.229,2010-12-26 00:30:00
147,1.2410332,3.8599982,3.2338195,2.5440454,2.0967484,1.2410332,0.38531798,-0.061979618,-0.7517528,-1.3779314,1.256,2010-12-26 01:00:00
148,1.060698,3.3560266,2.8072276,2.2026918,1.8106691,1.060698,0.31072718,-0.08129599,-0.68583107,-1.2346303,1.313,2010-12-26 01:30:00
149,0.94670683,2.6418135,2.2365239,1.7900724,1.5005625,0.94670683,0.39285117,0.10334096,-0.34310988,-0.74839973,1.316,2010-12-26 02:00:00
150,0.9590122,2.369279,2.0320926,1.6606615,1.4197998,0.9590122,0.49822468,0.25736278,-0.1140679,-0.45125416,1.252,2010-12-26 02:30:00
151,0.895113,2.2543974,1.9294009,1.5713972,1.3392428,0.895113,0.45098317,0.2188286,-0.13917466,-0.46417138,1.3179998,2010-12-26 03:00:00
152,0.8570026,2.0298371,1.7494197,1.4405224,1.2402122,0.8570026,0.47379303,0.27348262,-0.035414103,-0.31583184,1.02,2010-12-26 03:30:00
153,0.7881242,1.9008561,1.6348088,1.3417411,1.151696,0.7881242,0.42455247,0.23450705,-0.058560103,-0.3246076,0.68799996,2010-12-26 04:00:00
154,0.69815505,1.7271855,1.4811505,1.2101281,1.0343783,0.69815505,0.3619318,0.1861819,-0.08484024,-0.33087525,0.57899994,2010-12-26 04:30:00
155,0.5653685,1.4601004,1.2461755,1.0105239,0.8577114,0.5653685,0.27302557,0.12021275,-0.11543841,-0.32936352,0.647,2010-12-26 05:00:00
156,0.48884222,1.3349708,1.1326666,0.9098161,0.7653045,0.48884222,0.21237995,0.0678682,-0.15498196,-0.35728619,0.684,2010-12-26 05:30:00
157,0.55552775,1.5902951,1.3428886,1.070355,0.8936255,0.55552775,0.21742995,0.040700227,-0.23183295,-0.47923958,0.6,2010-12-26 06:00:00
158,0.47091183,1.598255,1.3287143,1.0317984,0.83925766,0.47091183,0.10256603,-0.08997488,-0.3868903,-0.65643126,0.682,2010-12-26 06:30:00
159,0.43489859,1.9669899,1.6006762,1.197159,0.93549097,0.43489859,-0.06569373,-0.32736224,-0.73087865,-1.0971925,0.668,2010-12-26 07:00:00
160,0.70803356,2.431326,2.0192971,1.5654223,1.2710985,0.70803356,0.14496861,-0.14935549,-0.6032297,-1.0152586,0.604,2010-12-26 07:30:00
161,1.2357949,3.1122065,2.663568,2.169365,1.84889,1.2357949,0.6227,0.3022243,-0.19197798,-0.64061683,0.67,2010-12-26 08:00:00
162,1.3166779,3.4308224,2.925343,2.368527,2.0074492,1.3166779,0.6259067,0.26482838,-0.29198703,-0.7974663,0.63399994,2010-12-26 08:30:00
163,1.3796217,3.845348,3.2558079,2.6063933,2.185268,1.3796217,0.5739755,0.15284987,-0.49656376,-1.0861042,0.62,2010-12-26 09:00:00
164,1.5848783,4.50001,3.8030202,3.0352426,2.5373626,1.5848783,0.6323942,0.13451369,-0.6332629,-1.3302534,0.96800005,2010-12-26 09:30:00
165,1.8015403,5.210086,4.395123,3.497392,2.9152412,1.8015403,0.6878392,0.105687924,-0.79204184,-1.6070046,2.418,2010-12-26 10:00:00
166,1.9242778,5.752889,4.8374915,3.8291247,3.1752303,1.9242778,0.6733252,0.019430103,-0.9889353,-1.9043331,1.581,2010-12-26 10:30:00
167,1.8674835,5.8951683,4.9321733,3.8713756,3.183481,1.8674835,0.55148596,-0.13640921,-1.1972059,-2.160201,1.787,2010-12-26 11:00:00
168,2.0365026,6.1684804,5.180549,4.0922832,3.3865764,2.0365026,0.68642867,-0.019278884,-1.1075437,-2.0954745,1.236,2010-12-26 11:30:00
169,2.1959543,6.467975,5.4465613,4.3214107,3.5917854,2.1959543,0.8001229,0.07049702,-1.0546519,-2.0760663,2.302,2010-12-26 12:00:00
170,2.369089,7.13807,5.997836,4.741798,3.9272957,2.369089,0.8108818,-0.0036208588,-1.259657,-2.3998919,3.256,2010-12-26 12:30:00
171,2.1863015,7.1504626,5.963562,4.656118,3.8082812,2.1863015,0.56432164,-0.28351587,-1.5909579,-2.777859,5.5889997,2010-12-26 13:00:00
172,2.3895395,7.2356873,6.0770035,4.8006415,3.97296,2.3895395,0.8061188,-0.021563403,-1.2979237,-2.4566088,7.066,2010-12-26 13:30:00
173,2.1908,7.1769233,5.984771,4.671543,3.8199556,2.1908,0.56164443,-0.289944,-1.6031703,-2.795322,4.109,2010-12-26 14:00:00
174,2.0257883,7.152135,5.9264565,4.576297,3.7007604,2.0257883,0.3508166,-0.52472085,-1.8748786,-3.100557,4.4859996,2010-12-26 14:30:00
175,1.9389552,6.941737,5.7456026,4.427987,3.5735538,1.9389552,0.30435655,-0.55007714,-1.8676909,-3.0638263,5.197,2010-12-26 15:00:00
176,1.8913774,7.154672,5.8962502,4.5100217,3.6110957,1.8913774,0.1716595,-0.72726756,-2.1134946,-3.3719165,6.341,2010-12-26 15:30:00
177,2.3406546,7.5317597,6.290598,4.9233823,4.0367856,2.3406546,0.64452386,-0.24207395,-1.6092875,-2.8504498,6.608,2010-12-26 16:00:00
178,2.8741472,8.202309,6.9283776,5.525065,4.61506,2.8741472,1.1332347,0.22322872,-1.1800824,-2.4540138,6.91,2010-12-26 16:30:00
179,3.0161064,8.584918,7.25345,5.786754,4.8356485,3.0161064,1.1965643,0.24545725,-1.2212353,-2.5527046,6.735,2010-12-26 17:00:00
180,3.6953902,9.408028,8.042171,6.5375953,5.5619254,3.6953902,1.8288549,0.8531838,-0.65138894,-2.0172462,6.842,2010-12-26 17:30:00
181,4.3073387,10.091094,8.708233,7.184927,6.197111,4.3073387,2.417567,1.4297494,-0.093554296,-1.4764153,6.635,2010-12-26 18:00:00
182,4.6487837,10.113978,8.807283,7.367879,6.43447,4.6487837,2.8630974,1.9296874,0.49028477,-0.8164102,8.362,2010-12-26 18:30:00
183,4.736121,10.196559,8.891002,7.45285,6.5202537,4.736121,2.951989,2.0193915,0.5812418,-0.72431624,7.167,2010-12-26 19:00:00
184,4.638143,10.033164,8.743247,7.322325,6.400901,4.638143,2.8753848,1.9539598,0.5330396,-0.7568774,6.879,2010-12-26 19:30:00
185,4.776499,10.144843,8.861305,7.447408,6.5305405,4.776499,3.0224571,2.1055882,0.69169396,-0.59184486,6.781,2010-12-26 20:00:00
186,4.888022,10.228477,8.951607,7.5450554,6.632951,4.888022,3.1430926,2.230987,0.82443833,-0.45243254,6.926,2010-12-26 20:30:00
187,4.92509,9.71773,8.571838,7.309569,6.491027,4.92509,3.3591523,2.5406091,1.2783418,0.13245031,6.648,2010-12-26 21:00:00
188,4.7491865,9.282506,8.198617,7.0046463,6.230394,4.7491865,3.2679794,2.4937258,1.2997574,0.21586822,6.75,2010-12-26 21:30:00
189,4.038057,8.598252,7.5079374,6.306888,5.5280457,4.038057,2.5480678,1.769224,0.5681768,-0.5221387,6.9929996,2010-12-26 22:00:00
190,3.0761998,7.475643,6.423763,5.2650523,4.5136647,3.0761998,1.6387347,0.8873461,-0.27136266,-1.3232433,5.731,2010-12-26 22:30:00
191,2.2492223,6.575628,5.5412107,4.4017367,3.6628232,2.2492223,0.83562136,0.096706964,-1.0427655,-2.077183,2.07,2010-12-26 23:00:00
192,0.9580608,3.682234,3.0309007,2.3134172,1.8481514,0.9580608,0.06797008,-0.39729616,-1.1147785,-1.766112,1.944,2010-12-26 23:30:00
193,1.1041965,3.8042102,3.1586535,2.447533,1.9863935,1.1041965,0.22199959,-0.23914044,-0.95025986,-1.595817,1.9969999,2010-12-27 00:00:00
194,1.021219,3.2651255,2.7286212,2.1376286,1.7543883,1.021219,0.2880496,-0.09519108,-0.68618274,-1.2226874,1.8229998,2010-12-27 00:30:00
195,0.9490769,2.7313962,2.3052547,1.8358333,1.5314282,0.9490769,0.36672553,0.062320072,-0.40710053,-0.8332425,1.527,2010-12-27 01:00:00
196,0.9345639,2.5103192,2.133566,1.7185487,1.449423,0.9345639,0.41970482,0.15057883,-0.2644377,-0.6411914,1.172,2010-12-27 01:30:00
197,0.88480496,2.0804954,1.794613,1.4796962,1.2754823,0.88480496,0.49412754,0.28991354,-0.025002923,-0.31088534,1.146,2010-12-27 02:00:00
198,0.86663824,1.933641,1.6785271,1.3975036,1.2152686,0.86663824,0.51800793,0.33577275,0.054749537,-0.20036443,1.102,2010-12-27 02:30:00
199,0.88753504,1.8746613,1.6386454,1.3786595,1.2100667,0.88753504,0.5650034,0.39641038,0.1364248,-0.0995912,1.077,2010-12-27 03:00:00
200,0.8848443,1.8253063,1.6004477,1.352752,1.192129,0.8848443,0.5775597,0.41693658,0.16924119,-0.05561763,1.221,2010-12-27 03:30:00
201,0.7292873,1.6489347,1.4290527,1.186839,1.0297711,0.7292873,0.42880362,0.27173543,0.029522153,-0.19036,0.872,2010-12-27 04:00:00
202,0.7006304,1.5943538,1.38067,1.145284,0.9926438,0.7006304,0.40861717,0.25597662,0.02059116,-0.19309269,0.9459999,2010-12-27 04:30:00
203,0.67591774,1.5715747,1.3574287,1.1215334,0.9685629,0.67591774,0.38327265,0.23030186,-0.005592934,-0.21973914,0.901,2010-12-27 05:00:00
204,0.5610911,1.4678644,1.2510605,1.0122375,0.8573684,0.5610911,0.26481387,0.10994452,-0.12887806,-0.34568214,0.98,2010-12-27 05:30:00
205,0.7631315,1.9782436,1.6877178,1.3676856,1.1601547,0.7631315,0.36610827,0.15857717,-0.16145445,-0.45198047,0.91999996,2010-12-27 06:00:00
206,0.8572787,2.303614,1.957804,1.5768731,1.3298513,0.8572787,0.38470614,0.13768405,-0.24324629,-0.58905643,0.964,2010-12-27 06:30:00
207,0.6850563,2.505091,2.0699317,1.5905772,1.2797308,0.6850563,0.090381995,-0.2204649,-0.69981873,-1.1349782,0.807,2010-12-27 07:00:00
208,0.94761807,2.7445047,2.3148801,1.8416221,1.5347291,0.94761807,0.360507,0.053613648,-0.41964358,-0.8492683,1.366,2010-12-27 07:30:00
209,1.2251189,2.9580936,2.5437498,2.0873249,1.7913475,1.2251189,0.6588902,0.36291245,-0.09351197,-0.5078558,1.319,2010-12-27 08:00:00
210,1.298278,3.0633276,2.641315,2.1764421,1.8749865,1.298278,0.72156936,0.4201135,-0.044758633,-0.4667714,1.3719999,2010-12-27 08:30:00
211,1.2946783,3.2031758,2.7468657,2.2442122,1.9182568,1.2946783,0.6710998,0.34514418,-0.15750873,-0.61381906,1.335,2010-12-27 09:00:00
212,1.1446251,3.2534385,2.749234,2.1938217,1.8336544,1.1446251,0.45559573,0.095427915,-0.45998344,-0.96418804,1.953,2010-12-27 09:30:00
213,1.4610296,3.830915,3.2642896,2.6401172,2.2353609,1.4610296,0.68669826,0.2819414,-0.34222993,-0.9088554,1.6479999,2010-12-27 10:00:00
214,1.3548074,3.9886637,3.3589246,2.6652284,2.215388,1.3548074,0.4942266,0.044385742,-0.6493096,-1.2790488,1.578,2010-12-27 10:30:00
215,1.3612732,4.035603,3.3961873,2.691831,2.2350783,1.3612732,0.48746806,0.030714642,-0.67364043,-1.3130567,1.629,2010-12-27 11:00:00
216,1.2764769,3.9749131,3.3297336,2.6190283,2.1581583,1.2764769,0.39479545,-0.066075094,-0.77677923,-1.4219592,1.504,2010-12-27 11:30:00
217,1.4677603,4.3564277,3.6657648,2.9049575,2.4115977,1.4677603,0.5239229,0.030562475,-0.73024404,-1.4209071,1.231,2010-12-27 12:00:00
218,1.7214847,4.910029,4.147668,3.3078794,2.763303,1.7214847,0.6796663,0.1350893,-0.70469755,-1.4670594,2.952,2010-12-27 12:30:00
219,1.7541139,5.0389876,4.2535944,3.3884351,2.827407,1.7541139,0.6808212,0.11979194,-0.7453657,-1.5307592,2.314,2010-12-27 13:00:00
220,2.0394797,5.3742695,4.5769415,3.6986358,3.129082,2.0394797,0.9498775,0.38032308,-0.4979814,-1.2953094,2.48,2010-12-27 13:30:00
221,1.8708674,5.4296036,4.578732,3.6414433,3.0336416,1.8708674,0.70809317,0.100290336,-0.8369963,-1.6878687,2.446,2010-12-27 14:00:00
222,1.6565838,5.422389,4.522008,3.530183,2.8870153,1.6565838,0.42615235,-0.21701607,-1.2088397,-2.109221,3.633,2010-12-27 14:30:00
223,1.753501,5.59022,4.672884,3.6623816,3.0071027,1.753501,0.49989945,-0.15538049,-1.165881,-2.0832176,4.088,2010-12-27 15:00:00
224,1.7935692,5.992277,4.988392,3.8825505,3.1654465,1.7935692,0.421692,-0.29541254,-1.4012526,-2.4051385,4.439,2010-12-27 15:30:00
225,2.470976,6.794171,5.760521,4.621893,3.8835278,2.470976,1.0584244,0.3200585,-0.8185683,-1.8522183,4.476,2010-12-27 16:00:00
226,3.1926224,7.6988726,6.6214557,5.434614,4.664985,3.1926224,1.7202595,0.9506294,-0.23620985,-1.313627,4.728,2010-12-27 16:30:00
227,3.492105,8.31873,7.1647134,5.893493,5.069146,3.492105,1.9150636,1.0907159,-0.1805023,-1.3345196,4.6709995,2010-12-27 17:00:00
228,3.792701,8.772608,7.5819435,6.270352,5.419826,3.792701,2.1655762,1.315049,0.0034599504,-1.1872061,4.912,2010-12-27 17:30:00
229,4.526665,9.531071,8.334548,7.016505,6.1617947,4.526665,2.8915362,2.0368252,0.71878386,-0.4777394,5.429,2010-12-27 18:00:00
230,5.2954903,10.061569,8.922029,7.666755,6.852749,5.2954903,3.7382314,2.9242244,1.6689522,0.5294116,5.182,2010-12-27 18:30:00
231,5.305107,10.138165,8.982611,7.709696,6.8842506,5.305107,3.7259636,2.9005172,1.6276047,0.47204947,5.05,2010-12-27 19:00:00
232,5.2524667,10.019722,8.879899,7.6243167,6.8101096,5.2524667,3.694824,2.8806162,1.6250348,0.48521277,4.814,2010-12-27 19:30:00
233,5.1538844,9.944224,8.7988825,7.5372195,6.71907,5.1538844,3.5886986,2.7705483,1.5088868,0.363545,5.16,2010-12-27 20:00:00
234,5.1889133,9.983911,8.837457,7.5745654,6.7556214,5.1889133,3.622206,2.8032603,1.5403718,0.39391708,4.724,2010-12-27 20:30:00
235,5.039673,9.318952,8.295802,7.1687403,6.4378757,5.039673,3.64147,2.9106045,1.7835441,0.7603943,5.045,2010-12-27 21:00:00
236,4.7742147,8.835883,7.8647623,6.7950144,6.1013155,4.7742147,3.4471138,2.7534146,1.6836678,0.7125476,4.624,2010-12-27 21:30:00
237,4.0560145,8.008559,7.063531,6.0225224,5.3474607,4.0560145,2.7645679,2.0895057,1.048499,0.10346912,4.716,2010-12-27 22:00:00
238,3.193943,6.9560347,6.0565414,5.0656943,4.423161,3.193943,1.9647249,1.3221905,0.33134502,-0.5681484,2.794,2010-12-27 22:30:00
239,2.032204,5.539676,4.701061,3.7772748,3.1782281,2.032204,0.8861796,0.2871324,-0.6366526,-1.4752681,1.857,2010-12-27 23:00:00
240,0.92338526,2.7430718,2.307996,1.828733,1.5179459,0.92338526,0.32882455,0.018037109,-0.4612252,-0.89630127,1.8419999,2010-12-27 23:30:00
241,1.034598,2.8099334,2.3854618,1.9178798,1.6146675,1.034598,0.45452845,0.15131581,-0.31626543,-0.74073744,1.655,2010-12-28 00:00:00
242,0.99392605,2.407456,2.0694892,1.6971989,1.4557799,0.99392605,0.5320723,0.2906531,-0.08163697,-0.41960347,1.21,2010-12-28 00:30:00
243,0.91612446,2.022062,1.757639,1.466361,1.2774762,0.91612446,0.55477273,0.3658877,0.074610025,-0.18981297,1.002,2010-12-28 01:00:00
244,0.9109298,1.8769076,1.645948,1.3915322,1.2265514,0.9109298,0.59530824,0.43032724,0.17591168,-0.055047818,1.284,2010-12-28 01:30:00
245,0.87316954,1.6133544,1.4363807,1.2414334,1.115016,0.87316954,0.63132304,0.5049056,0.30995843,0.13298468,0.989,2010-12-28 02:00:00
246,0.8608262,1.5423462,1.379399,1.1999025,1.0835047,0.8608262,0.6381477,0.52174973,0.3422535,0.17930618,1.034,2010-12-28 02:30:00
247,0.9818271,1.586537,1.4419546,1.2826881,1.1794088,0.9818271,0.7842454,0.68096596,0.52169967,0.3771172,0.915,2010-12-28 03:00:00
248,1.0101842,1.620066,1.474247,1.3136183,1.2094556,1.0101842,0.8109126,0.70674986,0.5461214,0.40030235,0.745,2010-12-28 03:30:00
249,0.7192117,1.3297788,1.1837959,1.0229868,0.91870713,0.7192117,0.51971626,0.41543648,0.25462762,0.108644724,0.825,2010-12-28 04:00:00
250,0.7137988,1.3219608,1.176553,1.0163773,0.9125084,0.7137988,0.51508915,0.41122016,0.2510447,0.10563685,0.763,2010-12-28 04:30:00
251,0.7384719,1.4053476,1.2459017,1.0702622,0.95636547,0.7384719,0.5205783,0.4066815,0.23104227,0.07159631,1.061,2010-12-28 05:00:00
252,0.6838465,1.3939822,1.2241931,1.0371599,0.9158748,0.6838465,0.4518182,0.33053294,0.14350007,-0.026289137,0.79599994,2010-12-28 05:30:00
253,0.9131189,1.8865905,1.6538395,1.3974497,1.2311891,0.9131189,0.5950488,0.42878786,0.17239854,-0.06035263,0.756,2010-12-28 06:00:00
254,1.0117807,2.2289047,1.9378979,1.6173358,1.4094613,1.0117807,0.6141001,0.40622538,0.08566389,-0.20534316,0.822,2010-12-28 06:30:00
255,0.78864753,2.2067354,1.8676791,1.494188,1.2519906,0.78864753,0.32530442,0.083106786,-0.2903839,-0.62944007,0.727,2010-12-28 07:00:00
256,0.7434992,2.0821106,1.762057,1.4094979,1.1808743,0.7434992,0.30612406,0.07750027,-0.27505818,-0.59511214,0.789,2010-12-28 07:30:00
257,0.9955795,2.245825,1.946899,1.6176137,1.4040822,0.9955795,0.58707684,0.37354517,0.044260114,-0.2546661,0.789,2010-12-28 08:00:00
258,1.1066418,2.3014963,2.0158138,1.701117,1.497046,1.1066418,0.7162374,0.5121662,0.19746992,-0.088212624,1.046,2010-12-28 08:30:00
259,1.126761,2.3781793,2.0789728,1.7493786,1.5356468,1.126761,0.71787506,0.5041432,0.17454922,-0.124657415,1.021,2010-12-28 09:00:00
260,1.2229334,2.5606954,2.2408445,1.8885094,1.6600308,1.2229334,0.7858359,0.5573572,0.2050225,-0.114828214,1.064,2010-12-28 09:30:00
261,1.3087245,2.7691836,2.4199965,2.035346,1.7859119,1.3087245,0.8315371,0.5821028,0.19745255,-0.15173446,1.692,2010-12-28 10:00:00
262,1.2622517,2.8618443,2.4793916,2.0580962,1.7848994,1.2622517,0.73960406,0.46640688,0.045112148,-0.33734086,1.055,2010-12-28 10:30:00
263,1.1956629,2.7816167,2.4024248,1.9847215,1.7138541,1.1956629,0.67747146,0.40660363,-0.011098989,-0.39029106,1.46,2010-12-28 11:00:00
264,1.1502535,2.7564466,2.3724158,1.949382,1.6750578,1.1502535,0.62544936,0.35112485,-0.07190834,-0.45593947,1.252,2010-12-28 11:30:00
265,1.3115354,3.0593996,2.6414957,2.1811492,1.8826288,1.3115354,0.74044186,0.44192111,-0.018424742,-0.43632856,1.546,2010-12-28 12:00:00
266,1.2837206,3.2090878,2.7487445,2.2416477,1.9128112,1.2837206,0.65463006,0.32579327,-0.18130274,-0.64164644,1.3719999,2010-12-28 12:30:00
267,1.5066739,3.461823,2.9943588,2.479418,2.1454954,1.5066739,0.8678526,0.53392935,0.018989606,-0.44847462,0.772,2010-12-28 13:00:00
268,1.5954124,3.6374004,3.1491733,2.6113617,2.2626073,1.5954124,0.9282175,0.5794628,0.04165167,-0.44657528,0.856,2010-12-28 13:30:00
269,1.6153709,3.8312933,3.3014798,2.7178576,2.339397,1.6153709,0.8913448,0.51288366,-0.07073775,-0.6005516,0.9660001,2010-12-28 14:00:00
270,1.7947289,4.161512,3.5956283,2.972273,2.5680466,1.7947289,1.0214112,0.61718416,-0.0061701187,-0.5720538,1.672,2010-12-28 14:30:00
271,1.8153725,4.3196115,3.7208633,3.0613053,2.6336024,1.8153725,0.99714255,0.5694391,-0.09011794,-0.6888665,1.9959999,2010-12-28 15:00:00
272,1.6895165,4.472387,3.8070192,3.0740764,2.5987856,1.6895165,0.7802473,0.30495617,-0.42798585,-1.0933532,3.956,2010-12-28 15:30:00
273,2.2688718,5.202741,4.501271,3.7285583,3.2274785,2.2688718,1.3102653,0.8091847,0.036473118,-0.6649975,2.603,2010-12-28 16:00:00
274,2.8353224,5.9281926,5.1887064,4.374117,3.8458803,2.8353224,1.8247646,1.2965277,0.48193923,-0.2575475,4.406,2010-12-28 16:30:00
275,2.9964874,6.385558,5.575252,4.68265,4.103825,2.9964874,1.8891494,1.3103241,0.41772333,-0.39258307,4.954,2010-12-28 17:00:00
276,3.2870154,6.7610636,5.93044,5.015457,4.4221187,3.2870154,2.1519122,1.5585736,0.6435919,-0.18703215,4.9179997,2010-12-28 17:30:00
277,4.242193,7.750824,6.9119325,5.9878407,5.388596,4.242193,3.0957906,2.4965453,1.5724553,0.7335626,5.0259995,2010-12-28 18:00:00
278,5.3134513,8.741281,7.921707,7.018897,6.433453,5.3134513,4.193449,3.6080043,2.7051957,1.8856223,4.746,2010-12-28 18:30:00
279,5.0257564,8.493866,7.6646624,6.751243,6.1589193,5.0257564,3.8925934,3.300269,2.386851,1.5576471,4.664,2010-12-28 19:00:00
280,5.0818086,8.525544,7.7021675,6.795168,6.2070074,5.0818086,3.9566097,3.368448,2.46145,1.6380738,4.923,2010-12-28 19:30:00
281,5.0752153,8.5549965,7.723002,6.8065095,6.212192,5.0752153,3.9382389,3.343921,2.4274292,1.5954342,4.715,2010-12-28 20:00:00
282,5.05363,8.596204,7.7491956,6.816165,6.2111235,5.05363,3.8961368,3.291095,2.3580651,1.5110569,5.21,2010-12-28 20:30:00
283,5.0504055,8.228673,7.4687686,6.631687,6.0888658,5.0504055,4.0119452,3.4691234,2.6320431,1.8721386,4.832,2010-12-28 21:00:00
284,4.6968827,7.7566023,7.025042,6.2191834,5.6966095,4.6968827,3.6971564,3.1745818,2.3687243,1.6371636,4.8719997,2010-12-28 21:30:00
285,4.098986,7.0041566,6.309548,5.544394,5.0482154,4.098986,3.149757,2.653578,1.8884251,1.1938164,4.723,2010-12-28 22:00:00
286,3.098802,5.878301,5.2137394,4.4816847,4.00697,3.098802,2.1906343,1.715919,0.9838652,0.31930363,4.704,2010-12-28 22:30:00
287,1.9828665,4.526214,3.9181156,3.2482572,2.8138747,1.9828665,1.1518583,0.71747553,0.04761813,-0.560481,4.219,2010-12-28 23:00:00
288,2.0694735,3.8477151,3.4225483,2.9542012,2.6504924,2.0694735,1.4884546,1.1847456,0.716399,0.29123208,1.6959999,2010-12-28 23:30:00
289,1.5710776,3.2985911,2.8855534,2.4305663,2.135522,1.5710776,1.0066333,0.71158826,0.25660226,-0.15643586,1.7559999,2010-12-29 00:00:00
290,1.1129924,2.4887772,2.1598353,1.7974858,1.5625135,1.1129924,0.6634713,0.42849866,0.06614965,-0.2627923,1.458,2010-12-29 00:30:00
291,0.99964094,2.1055565,1.8411387,1.5498664,1.3609855,0.99964094,0.6382964,0.4494152,0.15814336,-0.106274374,1.312,2010-12-29 01:00:00
292,1.0194273,1.9865756,1.7553364,1.5006121,1.3354313,1.0194273,0.70342326,0.5382423,0.28351843,0.0522791,1.171,2010-12-29 01:30:00
293,0.92777914,1.693727,1.5105935,1.3088608,1.1780434,0.92777914,0.677515,0.5466974,0.34496495,0.16183145,1.134,2010-12-29 02:00:00
294,0.99474853,1.732768,1.5563122,1.361935,1.2358874,0.99474853,0.75360954,0.6275619,0.43318504,0.256729,1.099,2010-12-29 02:30:00
295,0.9190821,1.5504767,1.3995141,1.2332195,1.1253827,0.9190821,0.71278155,0.6049446,0.4386503,0.28768763,1.083,2010-12-29 03:00:00
296,0.9624571,1.6341221,1.4735311,1.2966303,1.1819155,0.9624571,0.74299866,0.62828386,0.45138323,0.29079217,1.02,2010-12-29 03:30:00
297,0.83377385,1.5282251,1.362186,1.1792837,1.0606774,0.83377385,0.6068703,0.48826373,0.3053618,0.13932267,1.404,2010-12-29 04:00:00
298,0.8313924,1.5495431,1.3778377,1.1886936,1.0660396,0.8313924,0.5967453,0.47409114,0.2849473,0.11324172,1.233,2010-12-29 04:30:00
299,0.91978407,1.7567828,1.5566616,1.3362157,1.1932634,0.91978407,0.64630485,0.50335234,0.28290677,0.08278539,0.68899995,2010-12-29 05:00:00
300,0.78158313,1.7004408,1.4807475,1.2387419,1.0818088,0.78158313,0.4813575,0.32442424,0.082418926,-0.13727435,0.782,2010-12-29 05:30:00
301,0.92626286,2.1347044,1.8457732,1.5274981,1.3211066,0.92626286,0.53141916,0.32502738,0.006752569,-0.28217846,0.784,2010-12-29 06:00:00
302,1.1495361,2.6949968,2.3254864,1.9184484,1.6544968,1.1495361,0.6445755,0.38062358,-0.026414135,-0.39592445,0.732,2010-12-29 06:30:00
303,0.8667208,2.4624305,2.080906,1.6606334,1.3880997,0.8667208,0.34534195,0.072807916,-0.34746414,-0.72898877,0.79599994,2010-12-29 07:00:00
304,0.9661564,2.3857265,2.046316,1.6724343,1.4299837,0.9661564,0.50232905,0.25987825,-0.114002824,-0.4534135,0.724,2010-12-29 07:30:00
305,1.1421739,2.4033375,2.101801,1.76964,1.5542439,1.1421739,0.7301038,0.51470745,0.18254693,-0.11898971,0.756,2010-12-29 08:00:00
306,1.1656692,2.292877,2.0233684,1.7264881,1.5339707,1.1656692,0.7973677,0.60485,0.30797026,0.038461726,0.832,2010-12-29 08:30:00
307,0.81601864,1.9325622,1.6656035,1.371532,1.1808357,0.81601864,0.45120153,0.26050508,-0.033565976,-0.30052486,0.533,2010-12-29 09:00:00
308,1.3254201,2.4673638,2.1943321,1.8935708,1.6985364,1.3254201,0.95230377,0.7572692,0.45650834,0.18347648,0.862,2010-12-29 09:30:00
309,1.3726103,2.5775347,2.2894447,1.9720957,1.7663049,1.3726103,0.97891587,0.77312475,0.45577633,0.16768618,1.481,2010-12-29 10:00:00
310,1.1850827,2.4655302,2.159383,1.8221431,1.6034535,1.1850827,0.76671183,0.548022,0.21078245,-0.095364936,1.175,2010-12-29 10:30:00
311,1.0686091,2.3038676,2.008525,1.6831865,1.4722148,1.0686091,0.66500336,0.45403147,0.12869371,-0.16664912,1.8240001,2010-12-29 11:00:00
312,1.0180888,2.2691,1.9699907,1.6405036,1.4268416,1.0180888,0.6093361,0.39567375,0.066187136,-0.23292209,1.069,2010-12-29 11:30:00
313,1.0784166,2.4578068,2.1280031,1.7647039,1.5291158,1.0784166,0.62771755,0.3921291,0.028830498,-0.30097347,1.059,2010-12-29 12:00:00
314,1.0236256,2.5309014,2.1705208,1.7735397,1.5161097,1.0236256,0.53114134,0.2737111,-0.12326958,-0.48365015,1.43,2010-12-29 12:30:00
315,1.2614118,2.7667038,2.406798,2.010339,1.7532477,1.2614118,0.76957566,0.5124842,0.11602597,-0.24388029,2.246,2010-12-29 13:00:00
316,1.3795413,2.9935615,2.607659,2.1825638,1.9069028,1.3795413,0.85217965,0.5765183,0.1514237,-0.23447873,1.124,2010-12-29 13:30:00
317,1.4702115,3.2592185,2.8314776,2.360295,2.0547478,1.4702115,0.8856751,0.58012754,0.10894558,-0.31879523,0.997,2010-12-29 14:00:00
318,1.4951162,3.4074292,2.9502068,2.4465482,2.1199415,1.4951162,0.87029105,0.54368377,0.040026054,-0.41719657,1.561,2010-12-29 14:30:00
319,1.3779782,3.459763,2.9620209,2.4137275,2.0581765,1.3779782,0.6977802,0.34222856,-0.2060642,-0.70380646,1.248,2010-12-29 15:00:00
320,1.6445187,3.994851,3.4329007,2.8138783,2.4124615,1.6445187,0.876576,0.47515875,-0.1438629,-0.70581335,1.701,2010-12-29 15:30:00
321,2.0667968,4.578729,3.9781415,3.3165572,2.8875403,2.0667968,1.2460533,0.817036,0.15545283,-0.44513524,4.156,2010-12-29 16:00:00
322,2.7759764,5.4541373,4.8138056,4.1084404,3.651033,2.7759764,1.9009196,1.4435118,0.73814785,0.09781563,3.536,2010-12-29 16:30:00
323,3.0752337,6.05738,5.344367,4.5589395,4.049614,3.0752337,2.1008534,1.5915273,0.80610085,0.093087584,5.067,2010-12-29 17:00:00
324,3.5770447,6.6144743,5.8882437,5.0882554,4.569488,3.5770447,2.5846012,2.065833,1.2658464,0.539615,4.959,2010-12-29 17:30:00
325,4.1013203,7.2070727,6.4645066,5.646524,5.1160874,4.1013203,3.086553,2.556116,1.7381346,0.9955677,4.039,2010-12-29 18:00:00
326,4.557388,7.6864424,6.9383044,6.114185,5.5797687,4.557388,3.535007,3.0005906,2.176472,1.4283339,4.154,2010-12-29 18:30:00
327,4.7128615,7.861218,7.108465,6.2792616,5.741549,4.7128615,3.6841743,3.1464608,2.3172584,1.5645052,5.005,2010-12-29 19:00:00
328,4.6238723,7.7941103,7.0361257,6.201159,5.659709,4.6238723,3.5880353,3.0465846,2.2116194,1.4536346,4.047,2010-12-29 19:30:00
329,4.732978,7.9527235,7.182902,6.334896,5.784991,4.732978,3.6809645,3.1310587,2.283054,1.5132324,3.976,2010-12-29 20:00:00
330,4.827162,8.129489,7.3399224,6.4701667,5.9061575,4.827162,3.748166,3.1841557,2.3144014,1.5248346,4.101,2010-12-29 20:30:00
331,4.676977,7.721934,6.9939036,6.191933,5.6718802,4.676977,3.6820743,3.1620212,2.3600516,1.6320208,4.148,2010-12-29 21:00:00
332,4.4938183,7.526007,6.801029,6.0024214,5.4845495,4.4938183,3.503087,2.985214,2.1866076,1.4616294,4.215,2010-12-29 21:30:00
333,3.9237297,6.7860575,6.101692,5.3478217,4.8589606,3.9237297,2.9884987,2.499637,1.7457677,1.0614023,4.192,2010-12-29 22:00:00
334,3.4655008,6.2706103,5.5999255,4.861125,4.3820367,3.4655008,2.548965,2.0698755,1.3310765,0.6603916,4.473,2010-12-29 22:30:00
335,2.4217641,5.007494,4.3892617,3.708241,3.2666202,2.4217641,1.5769082,1.135287,0.4542672,-0.16396539,4.228,2010-12-29 23:00:00


==> csv/1DCNN_QR_christmas.csv <==
t,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,3.493411,2.6101918,1.6166534,1.1925149,0.7403845,0.44443932,0.28536418,0.03225641,-0.74496007,0.684,2010-12-22 23:30:00
1,2.8199239,2.040876,1.1935326,0.8395011,0.48346028,0.2540363,0.12165652,-0.09164904,-0.78092164,0.574,2010-12-23 00:00:00
2,2.3006368,1.6140997,0.90260565,0.62688315,0.35462514,0.16150832,0.047762677,-0.15262303,-0.96923065,0.60899997,2010-12-23 00:30:00
3,1.9599179,1.3458186,0.775615,0.5592838,0.35056686,0.1843186,0.08453025,-0.11766011,-0.59639233,0.593,2010-12-23 01:00:00
4,1.6512228,1.1034606,0.6236413,0.44546747,0.26503345,0.11405205,0.020650158,-0.15718395,-1.4663434,0.604,2010-12-23 01:30:00
5,1.5019497,1.0199993,0.6098894,0.461296,0.31486177,0.16522677,0.08271678,-0.071776226,-0.71927136,0.597,2010-12-23 02:00:00
6,1.3016014,0.8632721,0.50593233,0.37235016,0.22580908,0.08370859,-0.0003832978,-0.13111426,-0.7027686,0.598,2010-12-23 02:30:00
7,1.2406336,0.8503945,0.5178232,0.39942873,0.2520481,0.11743818,0.03421489,-0.14701456,-0.8395958,0.648,2010-12-23 03:00:00
8,1.2479511,0.8510742,0.50622064,0.38247102,0.23442855,0.10590056,0.027131826,-0.1329295,-0.79778934,0.578,2010-12-23 03:30:00
9,1.2967132,0.8355731,0.4617763,0.33699265,0.20304811,0.071869135,-0.0086468635,-0.37474766,-1.3010842,0.604,2010-12-23 04:00:00
10,1.5716048,0.9574605,0.5376013,0.40039033,0.24785712,0.11786141,0.031984996,-0.11316844,-0.66805434,0.601,2010-12-23 04:30:00
11,1.9890419,1.1572821,0.5949835,0.43104148,0.2690405,0.11873795,0.025182895,-0.13947272,-3.2161944,0.6589999,2010-12-23 05:00:00
12,2.4132307,1.4569743,0.6580247,0.43684444,0.25870782,0.106271654,0.009261889,-0.15328127,-0.6859243,0.586,2010-12-23 05:30:00
13,3.334378,2.300914,0.9681919,0.5959827,0.33318803,0.14711462,0.03400135,-0.15760155,-0.559556,1.445,2010-12-23 06:00:00
14,4.175854,3.0848029,1.4578805,0.80554855,0.34832722,0.09440217,-0.04299183,-0.23077723,-2.684484,1.504,2010-12-23 06:30:00
15,4.7629232,3.6192393,1.9347781,1.11776,0.399039,0.04801289,-0.12536415,-0.3725989,-0.787496,0.44799998,2010-12-23 07:00:00
16,4.930868,3.8462136,2.1582923,1.3552989,0.49946305,0.12010714,-0.075560145,-0.2944133,-1.0549875,0.435,2010-12-23 07:30:00
17,4.68186,3.6392908,2.1286573,1.3177601,0.47780183,0.091738045,-0.07322327,-0.31195378,-0.764162,0.467,2010-12-23 08:00:00
18,4.5140705,3.4946253,1.9863819,1.1550511,0.37369052,0.03270745,-0.10425039,-0.29518834,-0.67249984,0.466,2010-12-23 08:30:00
19,4.603649,3.5713825,2.0521286,1.1877234,0.35179228,0.023011096,-0.12577388,-0.31359035,-0.80376804,0.54,2010-12-23 09:00:00
20,4.621665,3.546637,2.0192904,1.189514,0.34881845,0.012329764,-0.12046338,-0.2996138,-0.86431706,0.44,2010-12-23 09:30:00
21,4.564267,3.5515537,2.0531259,1.2089957,0.33457783,0.008953325,-0.12434026,-0.30101663,-0.87038404,0.455,2010-12-23 10:00:00
22,4.5966897,3.551038,2.0743113,1.2197616,0.3415094,-0.0011357188,-0.12321551,-0.28396967,-0.6748545,0.475,2010-12-23 10:30:00
23,4.7070103,3.6299186,2.1217506,1.2172301,0.3433584,0.01695401,-0.10847761,-0.27094242,-0.9264628,0.491,2010-12-23 11:00:00
24,5.0083427,3.8736606,2.2807968,1.3443705,0.38039616,0.0020413864,-0.1536548,-0.36678255,-0.65278995,0.413,2010-12-23 11:30:00
25,4.9922376,3.9009755,2.413013,1.4389197,0.36764747,-0.026485652,-0.18566617,-0.40275094,-0.7946566,0.443,2010-12-23 12:00:00
26,4.977008,3.9209511,2.4120586,1.5108173,0.47006255,0.065968506,-0.08575196,-0.2495607,-0.8417402,0.45299998,2010-12-23 12:30:00
27,4.7882395,3.7725394,2.2680838,1.3448542,0.40932623,0.023970537,-0.117294095,-0.30612054,-1.267626,0.48799998,2010-12-23 13:00:00
28,4.941868,3.8465357,2.352966,1.4455514,0.5075242,0.13101575,-0.007744738,-0.15510467,-0.638762,0.507,2010-12-23 13:30:00
29,5.063989,4.002361,2.4614568,1.5270417,0.5708629,0.19631004,0.060055673,-0.10315204,-0.44539443,0.427,2010-12-23 14:00:00
30,5.227733,4.1608872,2.5886972,1.6133157,0.60283446,0.20038177,0.066860564,-0.10056554,-0.4283348,0.452,2010-12-23 14:30:00
31,5.400662,4.3509474,2.7149076,1.7321608,0.68013346,0.26513913,0.11681203,-0.06499142,-0.6462173,0.458,2010-12-23 15:00:00
32,5.842579,4.7634096,3.0915053,2.0362236,0.84980947,0.3745314,0.2017295,-0.01641836,-0.45887473,0.526,2010-12-23 15:30:00
33,6.4791536,5.3365974,3.6158197,2.4456418,1.0222579,0.4530588,0.24592431,0.015019377,-0.27273077,0.74,2010-12-23 16:00:00
34,6.943131,5.827015,4.0951095,2.8823755,1.3383536,0.64495,0.4056868,0.078200124,-0.19666412,5.773,2010-12-23 16:30:00
35,7.2503004,6.0992203,4.365049,3.1981013,1.6142272,0.87438464,0.58943766,0.26498917,-0.051530737,5.871,2010-12-23 17:00:00
36,7.3033953,6.1666875,4.4942126,3.417273,1.9389327,1.191567,0.900053,0.55739415,0.17711118,4.7859993,2010-12-23 17:30:00
37,7.580371,6.3932943,4.662323,3.5711286,2.1835434,1.4815674,1.2064757,0.858945,0.47282305,4.484,2010-12-23 18:00:00
38,7.7060814,6.525187,4.8141193,3.7275765,2.410027,1.7265356,1.4402256,1.141642,0.7303437,4.553,2010-12-23 18:30:00
39,7.498586,6.3541946,4.7180986,3.7083113,2.4868734,1.8288311,1.5550876,1.2175933,0.8357005,5.307,2010-12-23 19:00:00
40,7.3764014,6.2561674,4.6535625,3.6908169,2.5831006,1.9605925,1.6882343,1.354864,1.0142239,4.424,2010-12-23 19:30:00
41,7.1323395,6.022657,4.493642,3.5611093,2.5198324,1.9397422,1.6680318,1.320291,1.00508,4.556,2010-12-23 20:00:00
42,7.1001606,5.9931984,4.427623,3.608083,2.636483,2.0777512,1.8030694,1.4369824,1.0456009,4.5319996,2010-12-23 20:30:00
43,6.547332,5.4776645,4.04654,3.289825,2.4244561,1.8914491,1.6266005,1.254431,0.89289784,4.482,2010-12-23 21:00:00
44,6.1665173,5.144068,3.805823,3.112796,2.3390322,1.8123968,1.541218,1.167228,0.725356,4.363,2010-12-23 21:30:00
45,5.567319,4.6228333,3.3627088,2.7357724,2.044922,1.562942,1.3260831,1.0556633,0.42203054,4.5469995,2010-12-23 22:00:00
46,4.8838086,3.9607592,2.7233274,2.1553338,1.4902501,1.0275078,0.7974792,0.4997993,0.07904652,4.328,2010-12-23 22:30:00
47,4.394138,3.4716754,2.282051,1.7683098,1.160242,0.75014836,0.5606949,0.28620303,-0.12546799,4.096,2010-12-23 23:00:00
48,4.280637,3.2813501,2.0834754,1.5330894,0.9210388,0.52718943,0.32173902,0.0050534615,-0.8723647,1.555,2010-12-23 23:30:00
49,3.509981,2.6215007,1.5635653,1.0934579,0.60244536,0.29703,0.12505224,-0.14035702,-0.9160242,0.996,2010-12-24 00:00:00
50,2.931244,2.12208,1.2080681,0.82775885,0.44861796,0.19254412,0.045629997,-0.20448093,-1.1246088,2.252,2010-12-24 00:30:00
51,2.4381797,1.7002633,0.95563334,0.6528277,0.36504152,0.14472184,0.014925555,-0.2341091,-0.7827604,1.388,2010-12-24 01:00:00
52,2.1446834,1.4863116,0.85252535,0.6088701,0.36787468,0.17120466,0.05146435,-0.17059004,-1.6066827,1.171,2010-12-24 01:30:00
53,1.9095424,1.3282337,0.7915758,0.5900314,0.39752346,0.20515668,0.09931513,-0.09124026,-0.8259528,1.169,2010-12-24 02:00:00
54,1.6691434,1.1341113,0.67421514,0.4971885,0.3073894,0.12509656,0.017089838,-0.1460908,-0.7929982,1.222,2010-12-24 02:30:00
55,1.5765305,1.1007825,0.6673703,0.5095612,0.32051015,0.14623201,0.039489303,-0.18271618,-0.9620018,1.211,2010-12-24 03:00:00
56,1.5390655,1.0611852,0.6207014,0.45921725,0.27220848,0.10614219,0.004950003,-0.19425412,-0.92382133,0.958,2010-12-24 03:30:00
57,1.6040272,1.0591074,0.59444803,0.43519944,0.26694816,0.10082221,-0.001840385,-0.4225634,-1.4493905,0.733,2010-12-24 04:00:00
58,1.9141808,1.216114,0.7024387,0.52987325,0.33841392,0.17256135,0.063624285,-0.117075734,-0.74384606,0.784,2010-12-24 04:30:00
59,2.3106487,1.395664,0.73808235,0.5380668,0.3394045,0.14781782,0.028839394,-0.17431323,-3.289367,0.732,2010-12-24 05:00:00
60,2.7431364,1.7180156,0.8255761,0.5677948,0.35396132,0.16040863,0.036500283,-0.16489658,-0.7629796,0.708,2010-12-24 05:30:00
61,3.6854439,2.5964036,1.2020211,0.7905589,0.4838686,0.2546057,0.11296166,-0.12026997,-0.5809426,0.71,2010-12-24 06:00:00
62,4.498417,3.3727279,1.695789,1.0156126,0.51234156,0.20859578,0.040239565,-0.18737543,-2.7127562,1.381,2010-12-24 06:30:00
63,5.146089,3.926727,2.1438568,1.2827798,0.5019937,0.08429403,-0.12602311,-0.42484808,-0.8923448,0.583,2010-12-24 07:00:00
64,5.6452837,4.4607077,2.6125226,1.7306964,0.76250845,0.30725315,0.071617775,-0.18638061,-1.006939,0.595,2010-12-24 07:30:00
65,5.597409,4.445312,2.719621,1.7733729,0.7595515,0.28311917,0.078882806,-0.2114459,-0.72468865,0.589,2010-12-24 08:00:00
66,5.591591,4.4268217,2.6418324,1.6138725,0.6160489,0.17784,0.0041105957,-0.23128326,-0.66493684,0.656,2010-12-24 08:30:00
67,5.80614,4.6277595,2.8010967,1.704582,0.5793065,0.14110218,-0.050798535,-0.28432134,-0.8329663,1.156,2010-12-24 09:00:00
68,6.0069957,4.7759624,2.9060972,1.8107089,0.6281091,0.168851,-0.004850492,-0.22910538,-0.8690789,1.5319998,2010-12-24 09:30:00
69,6.0161147,4.8477983,2.999073,1.8683181,0.6221631,0.17389427,-0.0011574872,-0.22639392,-0.88031536,1.074,2010-12-24 10:00:00
70,6.074008,4.845024,3.0116394,1.8535718,0.5756448,0.09469873,-0.06789597,-0.27483302,-0.7387722,0.733,2010-12-24 10:30:00
71,6.204385,4.9671993,3.0792851,1.8549575,0.5858354,0.13336426,-0.031864136,-0.23572534,-0.9901416,0.676,2010-12-24 11:00:00
72,6.542392,5.2194295,3.27089,2.0253096,0.65190333,0.12713797,-0.07902776,-0.34646052,-0.68399954,0.86,2010-12-24 11:30:00
73,6.542506,5.27166,3.4372153,2.1453767,0.6292541,0.088353604,-0.12157666,-0.39582515,-0.8454018,0.99100006,2010-12-24 12:00:00
74,6.52761,5.2900553,3.3977504,2.1804132,0.70054513,0.14246598,-0.057089914,-0.2646273,-0.9486513,1.016,2010-12-24 12:30:00
75,6.391885,5.1913514,3.2826567,2.0185957,0.6748316,0.14215524,-0.043793228,-0.28315625,-1.3406496,1.137,2010-12-24 13:00:00
76,6.4669895,5.1866803,3.3130512,2.083431,0.7435692,0.22038029,0.03572425,-0.15416323,-0.7055384,1.048,2010-12-24 13:30:00
77,6.4738145,5.2372937,3.3324635,2.0946023,0.756583,0.24025771,0.060682513,-0.14850652,-0.5570564,1.038,2010-12-24 14:00:00
78,6.6047363,5.3700686,3.4441926,2.173388,0.7956839,0.2502695,0.07411284,-0.13975286,-0.5213617,1.255,2010-12-24 14:30:00
79,6.650229,5.4406166,3.479134,2.2386134,0.8403672,0.2864473,0.09321362,-0.13701266,-0.8078322,1.728,2010-12-24 15:00:00
80,7.037099,5.8119392,3.827683,2.529487,1.0025258,0.38029844,0.1587147,-0.115306504,-0.60329145,2.5009997,2010-12-24 15:30:00
81,7.7352853,6.4552794,4.4521728,3.0509624,1.2691255,0.5373501,0.27433103,-0.013306953,-0.34648868,4.034,2010-12-24 16:00:00
82,8.315636,7.045246,5.037825,3.6176739,1.7200382,0.8460057,0.5499225,0.15679093,-0.15699358,5.7579994,2010-12-24 16:30:00
83,8.687689,7.4063497,5.428447,4.037672,2.0863156,1.1503685,0.79751956,0.4082821,0.049221747,7.229,2010-12-24 17:00:00
84,8.894118,7.6176224,5.678527,4.3911285,2.5421536,1.5975682,1.2381834,0.8225862,0.38825107,7.6660004,2010-12-24 17:30:00
85,9.232334,7.9141097,5.9048834,4.584949,2.8253229,1.9267579,1.5869895,1.1649314,0.71871525,7.233,2010-12-24 18:00:00
86,9.364696,8.06166,6.0672746,4.761741,3.1068435,2.2358658,1.878011,1.512167,1.0340763,5.241,2010-12-24 18:30:00
87,9.084611,7.8230906,5.948533,4.7367296,3.2115304,2.3729422,2.031397,1.6228747,1.1850884,5.16,2010-12-24 19:00:00
88,8.845836,7.6072583,5.7582774,4.608515,3.2237206,2.4331517,2.092388,1.6864471,1.2907745,4.8329997,2010-12-24 19:30:00
89,8.581055,7.353741,5.5933576,4.479769,3.1811154,2.4450154,2.1033099,1.6797086,1.3152493,4.97,2010-12-24 20:00:00
90,8.419375,7.219637,5.44987,4.487482,3.2883132,2.584384,2.2435803,1.8032073,1.3520826,5.295,2010-12-24 20:30:00
91,7.760546,6.600537,4.982911,4.0936847,3.0331979,2.3674982,2.042211,1.5984821,1.1810225,4.848,2010-12-24 21:00:00
92,7.1979084,6.083494,4.567655,3.7457726,2.7983599,2.138141,1.8023343,1.3467075,0.8500785,4.923,2010-12-24 21:30:00
93,6.5522666,5.513928,4.0801387,3.331589,2.4798315,1.8750799,1.5817811,1.259518,0.5682431,4.924,2010-12-24 22:00:00
94,5.769356,4.7584524,3.3441112,2.6648588,1.8385161,1.2595062,0.97278136,0.6072683,0.118875146,4.847,2010-12-24 22:30:00
95,5.30457,4.268182,2.8847408,2.253593,1.4804007,0.9566862,0.71640974,0.38019854,-0.09615349,4.7869997,2010-12-24 23:00:00
96,5.34767,4.244168,2.857351,2.1856349,1.4081278,0.91499346,0.66699994,0.28776947,-0.65802044,3.19,2010-12-24 23:30:00
97,4.5142126,3.5326145,2.284997,1.6868278,1.0464807,0.66191643,0.44977692,0.13524896,-0.7221841,2.198,2010-12-25 00:00:00
98,3.8675928,2.924336,1.8026378,1.3056098,0.806128,0.48690867,0.30973077,0.014895416,-0.996772,1.8209999,2010-12-25 00:30:00
99,3.2657347,2.4048307,1.4713286,1.0670238,0.6883106,0.41343132,0.2547309,-0.035955466,-0.63764197,1.5089998,2010-12-25 01:00:00
100,2.8831677,2.1095033,1.3042537,0.9818265,0.6710234,0.42721668,0.2814456,0.020716676,-1.5356907,3.013,2010-12-25 01:30:00
101,2.4744658,1.7884014,1.1068286,0.84457463,0.60027194,0.36307558,0.2352021,0.008874086,-0.79469335,1.229,2010-12-25 02:00:00
102,2.1645362,1.5370141,0.96856344,0.74366206,0.50669044,0.2857571,0.15506616,-0.03815994,-0.7561474,1.2179999,2010-12-25 02:30:00
103,2.060534,1.5011158,0.95753753,0.75580406,0.5223435,0.308861,0.1790041,-0.082221754,-0.94017035,1.254,2010-12-25 03:00:00
104,1.9656371,1.4194386,0.8884665,0.68591845,0.45737532,0.2543967,0.13058539,-0.10509717,-0.8951449,1.21,2010-12-25 03:30:00
105,2.0224257,1.3984499,0.847679,0.65370446,0.44926447,0.24830876,0.12477027,-0.35285598,-1.463133,1.204,2010-12-25 04:00:00
106,2.3002617,1.5336262,0.9372776,0.72995144,0.4997781,0.2989252,0.16822878,-0.044299025,-0.7194287,0.738,2010-12-25 04:30:00
107,2.6874068,1.7309355,1.0215769,0.7936191,0.5621897,0.3285543,0.18450613,-0.057237443,-3.1456106,0.564,2010-12-25 05:00:00
108,3.0501435,1.9935968,1.0608145,0.7848025,0.54174787,0.31078598,0.16364342,-0.072601594,-0.7274784,0.511,2010-12-25 05:30:00
109,3.8734117,2.7765682,1.3831855,0.95770705,0.6222176,0.35547706,0.18907005,-0.07998919,-0.59188735,0.49600002,2010-12-25 06:00:00
110,4.466541,3.344788,1.699741,1.0387905,0.5282286,0.1887151,-0.0039569354,-0.2630499,-2.8491607,0.624,2010-12-25 06:30:00
111,5.192088,3.9301896,2.1434667,1.3007103,0.5238727,0.06577022,-0.17302999,-0.5123092,-1.015648,0.506,2010-12-25 07:00:00
112,5.807775,4.570379,2.659908,1.7652755,0.7728298,0.27534524,0.012806685,-0.27206078,-1.131559,1.387,2010-12-25 07:30:00
113,6.1420684,4.8904963,3.0195818,1.9906626,0.8704483,0.32947853,0.09466747,-0.23614678,-0.79298073,1.092,2010-12-25 08:00:00
114,6.627323,5.3314123,3.2845685,2.081922,0.8947206,0.3749204,0.17038028,-0.10235188,-0.578587,0.958,2010-12-25 08:30:00
115,7.1452274,5.8463006,3.7213306,2.394718,0.97637254,0.42693257,0.1912754,-0.08539894,-0.68849844,2.064,2010-12-25 09:00:00
116,7.694128,6.30258,4.067969,2.6790645,1.0939728,0.50203496,0.2886961,0.019760933,-0.6740167,3.424,2010-12-25 09:30:00
117,7.92561,6.609852,4.3675804,2.8854887,1.1658651,0.58267003,0.36659268,0.097286634,-0.6307574,3.839,2010-12-25 10:00:00
118,8.210879,6.7786007,4.500476,2.9391403,1.1101155,0.46118352,0.2555442,0.00089115545,-0.5378375,2.935,2010-12-25 10:30:00
119,8.315928,6.888796,4.57601,2.9340162,1.1177843,0.50977975,0.30306095,0.059779797,-0.78108984,2.735,2010-12-25 11:00:00
120,8.696649,7.1689324,4.791352,3.1459556,1.2204458,0.51498365,0.25360808,-0.07021745,-0.4647848,2.934,2010-12-25 11:30:00
121,8.664462,7.2014956,4.9899073,3.299979,1.2020792,0.48228967,0.21573012,-0.11909442,-0.6219427,4.881,2010-12-25 12:00:00
122,8.686508,7.2506003,4.9047003,3.294609,1.2624089,0.5218089,0.27193367,0.018515255,-0.75678486,5.656,2010-12-25 12:30:00
123,8.580594,7.179388,4.772503,3.0703118,1.1920778,0.49033225,0.2590017,-0.032087933,-1.1812708,5.746,2010-12-25 13:00:00
124,8.449752,6.968273,4.656915,3.023485,1.1846743,0.49425355,0.26115546,0.026908893,-0.59961027,6.169,2010-12-25 13:30:00
125,8.359123,6.943737,4.6268425,3.0216386,1.2122066,0.53354186,0.30789408,0.051048737,-0.41630095,5.97,2010-12-25 14:00:00
126,8.293536,6.9058776,4.6024218,3.0011375,1.2098578,0.5082973,0.28841123,0.02855896,-0.40496576,3.614,2010-12-25 14:30:00
127,8.185141,6.8435454,4.543777,3.038942,1.2817572,0.5861952,0.34772652,0.07084895,-0.67434514,4.239,2010-12-25 15:00:00
128,8.389377,7.0363784,4.7795463,3.241526,1.3861911,0.6213525,0.35252807,0.028450593,-0.5061559,3.79,2010-12-25 15:30:00
129,8.824891,7.431026,5.191014,3.5936637,1.5040154,0.6268216,0.31258646,-0.028516466,-0.40351045,4.001,2010-12-25 16:00:00
130,9.329818,7.9363136,5.6956778,4.1139035,1.9430084,0.91770715,0.5695052,0.11991187,-0.22368674,3.8180003,2010-12-25 16:30:00
131,9.650473,8.253007,6.0894556,4.5295243,2.2955215,1.1961207,0.78480387,0.3417176,-0.052952986,3.7549999,2010-12-25 17:00:00
132,9.931312,8.544054,6.379555,4.9446187,2.8237927,1.7174435,1.2999616,0.81929606,0.3438941,3.704,2010-12-25 17:30:00
133,10.330025,8.935651,6.712084,5.2171926,3.1811125,2.1203334,1.7246411,1.2384397,0.74169827,3.802,2010-12-25 18:00:00
134,10.390739,9.022611,6.8171945,5.3361764,3.420568,2.394394,1.9735721,1.5503567,1.0143296,3.7480001,2010-12-25 18:30:00
135,10.050645,8.713421,6.6559525,5.2945323,3.5389545,2.5548282,2.154015,1.6859982,1.1950477,3.882,2010-12-25 19:00:00
136,9.85231,8.5403,6.5057755,5.213223,3.6131265,2.6849132,2.2853556,1.8171111,1.3692206,5.778,2010-12-25 19:30:00
137,9.56519,8.238327,6.305477,5.060574,3.5692883,2.706501,2.3061502,1.8240787,1.4197223,6.35,2010-12-25 20:00:00
138,9.338161,8.059463,6.1369276,5.0699034,3.6899602,2.870949,2.478274,1.9755905,1.4727045,6.418,2010-12-25 20:30:00
139,8.588082,7.375227,5.6306605,4.650166,3.440717,2.663143,2.2893417,1.788031,1.3243223,7.8169994,2010-12-25 21:00:00
140,7.9958925,6.8123665,5.168316,4.2591043,3.177349,2.4118333,2.0200014,1.4975741,0.96119964,7.194,2010-12-25 21:30:00
141,7.3882284,6.267182,4.6913233,3.8497484,2.8787289,2.1720567,1.8328968,1.4653034,0.7043338,6.576,2010-12-25 22:00:00
142,6.521838,5.438182,3.8712196,3.1090608,2.152809,1.47841,1.1442422,0.72406596,0.18121575,4.6,2010-12-25 22:30:00
143,5.9974413,4.885231,3.347853,2.6285636,1.7312357,1.1148354,0.8338282,0.44140086,-0.092958584,3.5499997,2010-12-25 23:00:00
144,5.973638,4.7988358,3.29714,2.5557878,1.6760192,1.112168,0.831867,0.40632567,-0.60367924,1.483,2010-12-25 23:30:00
145,5.088994,4.0480065,2.692469,2.0237918,1.2957941,0.8537536,0.61148643,0.25721425,-0.66065234,1.091,2010-12-26 00:00:00
146,4.388698,3.3781881,2.14683,1.5893595,1.0184355,0.65120566,0.44844002,0.119334646,-0.9435172,1.229,2010-12-26 00:30:00
147,3.6936758,2.7725935,1.7316781,1.2696891,0.8333617,0.51574904,0.3339333,0.008481833,-0.64058894,1.256,2010-12-26 01:00:00
148,3.2462208,2.410684,1.5088785,1.1369368,0.7779837,0.49230042,0.3236451,0.02907775,-1.5789964,1.313,2010-12-26 01:30:00
149,2.828039,2.0817566,1.3159933,1.0139374,0.73252153,0.45674518,0.30924892,0.051027674,-0.80322677,1.316,2010-12-26 02:00:00
150,2.50479,1.8245668,1.1796713,0.9202589,0.6462341,0.39221632,0.24286616,0.022596404,-0.7452031,1.252,2010-12-26 02:30:00
151,2.3029597,1.6955987,1.0827215,0.8491979,0.58122444,0.33384225,0.18403684,-0.10877012,-1.0272949,1.3179998,2010-12-26 03:00:00
152,2.258582,1.6670498,1.0706139,0.835194,0.5713259,0.33520538,0.1911276,-0.074245945,-0.9150097,1.02,2010-12-26 03:30:00
153,2.3211145,1.6438166,1.0274084,0.80444336,0.56786,0.33354157,0.18974516,-0.3296925,-1.5076746,0.68799996,2010-12-26 04:00:00
154,2.5970736,1.7803621,1.1209992,0.88411635,0.6187862,0.38567704,0.2339422,-0.0074242773,-0.72794604,0.57899994,2010-12-26 04:30:00
155,2.9278634,1.9238205,1.1530092,0.8949335,0.62915045,0.35209078,0.18317015,-0.09638639,-3.165182,0.647,2010-12-26 05:00:00
156,3.3245869,2.2207422,1.2207869,0.9136674,0.638152,0.37408784,0.20680168,-0.060301755,-0.76473147,0.684,2010-12-26 05:30:00
157,4.2896495,3.1257448,1.6167347,1.1396453,0.75491005,0.4472242,0.25505307,-0.04832025,-0.6060584,0.6,2010-12-26 06:00:00
158,5.0014663,3.82159,2.0516286,1.3259292,0.7508298,0.3629927,0.14250433,-0.15020132,-2.7654583,0.682,2010-12-26 06:30:00
159,5.712459,4.3635654,2.4487526,1.5211194,0.64892864,0.12736769,-0.14417182,-0.524711,-1.0671421,0.668,2010-12-26 07:00:00
160,6.165263,4.859249,2.8246784,1.853214,0.7502151,0.19081001,-0.10477946,-0.41928637,-1.3339615,0.604,2010-12-26 07:30:00
161,6.58184,5.2695107,3.292735,2.181429,0.9465151,0.3395088,0.07321854,-0.296607,-0.89299464,0.67,2010-12-26 08:00:00
162,6.9745617,5.634946,3.4698992,2.1700828,0.86247057,0.28105357,0.049301542,-0.25491425,-0.7601852,0.63399994,2010-12-26 08:30:00
163,7.6006327,6.244111,3.9829695,2.538967,0.9641765,0.34000137,0.07146443,-0.23742741,-0.88511443,0.62,2010-12-26 09:00:00
164,8.264952,6.7984095,4.3945107,2.8727214,1.089411,0.42090794,0.18013674,-0.11952567,-0.8545889,0.96800005,2010-12-26 09:30:00
165,8.679721,7.276542,4.8556433,3.2104006,1.2496245,0.58211994,0.33675727,0.036677495,-0.7285975,2.418,2010-12-26 10:00:00
166,9.17053,7.6298313,5.1126137,3.3504117,1.2321206,0.47874874,0.24358906,-0.045905434,-0.6291084,1.581,2010-12-26 10:30:00
167,9.363744,7.838354,5.2996645,3.4332688,1.310201,0.6011054,0.36660853,0.094488725,-0.8040119,1.787,2010-12-26 11:00:00
168,9.743103,8.1126375,5.5171647,3.648835,1.420259,0.59880984,0.3005654,-0.06658587,-0.5020084,1.236,2010-12-26 11:30:00
169,9.698049,8.1344385,5.729986,3.8267787,1.4101179,0.5756579,0.27014858,-0.105896756,-0.6500052,2.302,2010-12-26 12:00:00
170,9.878141,8.342794,5.7599373,3.942919,1.6015459,0.7393727,0.45192066,0.1637573,-0.6660019,3.256,2010-12-26 12:30:00
171,9.683437,8.182901,5.5192814,3.602792,1.4351674,0.6193238,0.3523658,0.022291353,-1.1688751,5.5889997,2010-12-26 13:00:00
172,9.546011,7.970982,5.4450707,3.6043203,1.4768424,0.6736105,0.40600464,0.13738948,-0.5368117,7.066,2010-12-26 13:30:00
173,9.447674,7.9453115,5.4042025,3.5880728,1.4918001,0.6986932,0.43642774,0.14528479,-0.35956684,4.109,2010-12-26 14:00:00
174,9.3633375,7.87914,5.349688,3.54852,1.4804296,0.6607541,0.4064888,0.10990249,-0.36215252,4.4859996,2010-12-26 14:30:00
175,9.132929,7.7019963,5.1830673,3.5035622,1.4836284,0.6744268,0.39901474,0.083735816,-0.7149681,5.197,2010-12-26 15:00:00
176,9.353865,7.9280725,5.490993,3.7764766,1.6398174,0.7516021,0.4415707,0.07210682,-0.49516276,6.341,2010-12-26 15:30:00
177,9.8551035,8.392145,5.961798,4.193473,1.8006351,0.7900099,0.42869183,0.042612035,-0.36544976,6.608,2010-12-26 16:00:00
178,10.38708,8.921915,6.506992,4.7629523,2.3013937,1.1234014,0.7236231,0.21644112,-0.15586898,6.91,2010-12-26 16:30:00
179,10.488061,9.023362,6.693578,4.991052,2.4815917,1.2314814,0.76699924,0.2752079,-0.15742674,6.735,2010-12-26 17:00:00
180,10.659574,9.204022,6.892028,5.343707,2.9907925,1.7321391,1.2617011,0.7206624,0.19929114,6.842,2010-12-26 17:30:00
181,11.042007,9.610908,7.252658,5.64658,3.398009,2.1940758,1.7428051,1.1956195,0.655594,6.635,2010-12-26 18:00:00
182,11.099942,9.683855,7.3555136,5.749261,3.6169932,2.4492085,1.9739989,1.4980965,0.9186135,8.362,2010-12-26 18:30:00
183,10.886564,9.4703,7.2776246,5.7983994,3.8401537,2.7223241,2.266461,1.7356534,1.1962531,7.167,2010-12-26 19:00:00
184,10.593849,9.214271,7.052578,5.642646,3.8571098,2.7975545,2.3409424,1.8115848,1.3150011,6.879,2010-12-26 19:30:00
185,10.294554,8.8973055,6.839234,5.489502,3.8290992,2.8521745,2.4003084,1.8618869,1.4220451,6.781,2010-12-26 20:00:00
186,10.02847,8.668546,6.6015053,5.438637,3.8968294,2.9701686,2.5298793,1.963572,1.4160386,6.926,2010-12-26 20:30:00
187,9.256637,7.981131,6.1153526,5.041249,3.6875098,2.8052433,2.3818212,1.819621,1.316475,6.648,2010-12-26 21:00:00
188,8.6431055,7.396172,5.628639,4.6429577,3.4313316,2.5676885,2.1253004,1.5414665,0.9614199,6.75,2010-12-26 21:30:00
189,8.002829,6.8066463,5.091266,4.16753,3.0878208,2.2979248,1.919687,1.5141599,0.7092973,6.9929996,2010-12-26 22:00:00
190,7.056296,5.8980484,4.199848,3.358295,2.290588,1.5326327,1.1568811,0.69178635,0.11345628,5.731,2010-12-26 22:30:00
191,6.447618,5.278691,3.625583,2.8428514,1.8612369,1.1777145,0.8663233,0.42767382,-0.13705428,2.07,2010-12-26 23:00:00
192,5.5944843,4.4112535,2.9307654,2.20954,1.3586854,0.8017689,0.5218693,0.09598161,-0.91979736,1.944,2010-12-26 23:30:00
193,4.658309,3.6276894,2.3141506,1.6753166,0.9828368,0.54631454,0.3048369,-0.05101812,-0.96201116,1.9969999,2010-12-27 00:00:00
194,4.0145383,3.0324745,1.8618053,1.3411188,0.80174464,0.43756464,0.233436,-0.09828028,-1.1477944,1.8229998,2010-12-27 00:30:00
195,3.3670726,2.4798367,1.4971166,1.0710938,0.6567574,0.342134,0.15947357,-0.16925691,-0.8323976,1.527,2010-12-27 01:00:00
196,2.9933543,2.1838279,1.3356675,0.9824947,0.6352591,0.34713614,0.17496176,-0.123929486,-1.720792,1.172,2010-12-27 01:30:00
197,2.627338,1.9064311,1.1769798,0.8878203,0.6152457,0.33806917,0.18781929,-0.07500277,-0.93224984,1.146,2010-12-27 02:00:00
198,2.4093404,1.7521833,1.1251442,0.87321454,0.60410476,0.3486938,0.19883107,-0.026334865,-0.79374653,1.102,2010-12-27 02:30:00
199,2.2290337,1.6428703,1.051058,0.82348853,0.5580094,0.3090672,0.15708166,-0.13655478,-1.05546,1.077,2010-12-27 03:00:00
200,2.2079172,1.6261483,1.036422,0.801888,0.53884614,0.30005637,0.1534897,-0.11566497,-0.95759964,1.221,2010-12-27 03:30:00
201,2.3009148,1.632477,1.0162476,0.7918071,0.5535905,0.31417707,0.16586868,-0.3621621,-1.5536598,0.872,2010-12-27 04:00:00
202,2.6083672,1.7816883,1.1200285,0.87951285,0.61133295,0.37304187,0.21700509,-0.030205943,-0.75926846,0.9459999,2010-12-27 04:30:00
203,2.943364,1.9085127,1.1052665,0.8357315,0.56237304,0.27338943,0.098321274,-0.19104221,-3.2319665,0.901,2010-12-27 05:00:00
204,3.4320939,2.2869465,1.2335571,0.9045749,0.6165578,0.34887362,0.17989364,-0.09167305,-0.7996236,0.98,2010-12-27 05:30:00
205,4.7086563,3.4669626,1.7901459,1.252179,0.82963055,0.50603706,0.30666703,-0.0067576156,-0.57581586,0.91999996,2010-12-27 06:00:00
206,5.604726,4.3206983,2.3270965,1.4834201,0.8204461,0.40216324,0.17004023,-0.13807677,-2.7637527,0.964,2010-12-27 06:30:00
207,6.4036994,4.986071,2.8784955,1.803079,0.77932835,0.21438187,-0.071537234,-0.4646969,-1.0229422,0.807,2010-12-27 07:00:00
208,6.624701,5.287592,3.1314373,2.0545669,0.80607116,0.19695613,-0.11764984,-0.44704676,-1.3899902,1.366,2010-12-27 07:30:00
209,6.6302605,5.3269124,3.3291404,2.1809344,0.87858784,0.23887196,-0.040167976,-0.4238262,-1.0346371,1.319,2010-12-27 08:00:00
210,6.667495,5.3734517,3.2767854,2.0039191,0.7053945,0.12257684,-0.1139538,-0.42212206,-0.92844135,1.3719999,2010-12-27 08:30:00
211,7.125961,5.8129807,3.6367154,2.256945,0.76048285,0.14835112,-0.11868711,-0.4266024,-1.07744,1.335,2010-12-27 09:00:00
212,7.6482735,6.2343364,3.9587793,2.5465682,0.904823,0.26495185,0.026048493,-0.2746959,-1.0175228,1.953,2010-12-27 09:30:00
213,8.005032,6.6405954,4.3686633,2.8568134,1.0608819,0.4213094,0.17845538,-0.120675005,-0.8672091,1.6479999,2010-12-27 10:00:00
214,8.417621,6.9431815,4.555299,2.943973,1.0319823,0.32083112,0.09137881,-0.19709834,-0.7683782,1.578,2010-12-27 10:30:00
215,8.568602,7.071274,4.687087,2.972934,1.0507824,0.37508798,0.14515011,-0.12610964,-1.0002558,1.629,2010-12-27 11:00:00
216,8.933289,7.369452,4.9109206,3.177751,1.1397222,0.357914,0.06526861,-0.29903832,-0.73358756,1.504,2010-12-27 11:30:00
217,8.892171,7.3809304,5.1051807,3.346203,1.124052,0.32806498,0.028780252,-0.34169817,-0.88996136,1.231,2010-12-27 12:00:00
218,9.072783,7.5925217,5.158392,3.4930222,1.3289117,0.49871796,0.21439317,-0.07298592,-0.89151937,2.952,2010-12-27 12:30:00
219,8.882816,7.45817,4.983767,3.2329228,1.2398959,0.45137337,0.18627152,-0.14340457,-1.315005,2.314,2010-12-27 13:00:00
220,8.927649,7.409728,5.0289516,3.320406,1.3352365,0.55845153,0.29300728,0.025535587,-0.64160097,2.48,2010-12-27 13:30:00
221,9.024437,7.5653896,5.1085563,3.3892365,1.3899367,0.61197376,0.34789148,0.05573566,-0.43723193,2.446,2010-12-27 14:00:00
222,9.146372,7.6829805,5.23167,3.489367,1.4661207,0.6481651,0.3928529,0.09522679,-0.37992373,3.633,2010-12-27 14:30:00
223,9.0257635,7.614856,5.1300397,3.4684162,1.4498186,0.63347054,0.35571522,0.03794191,-0.7702142,4.088,2010-12-27 15:00:00
224,9.408907,8.013325,5.5825243,3.8487008,1.6513605,0.7372861,0.419724,0.04558625,-0.5271931,4.439,2010-12-27 15:30:00
225,10.23399,8.783964,6.3359632,4.5077367,1.9874818,0.9344134,0.56501776,0.17097008,-0.24688968,4.476,2010-12-27 16:00:00
226,10.93281,9.483757,7.05241,5.2475443,2.639545,1.4005642,0.9825079,0.45436165,0.07250924,4.728,2010-12-27 16:30:00
227,11.175405,9.707429,7.323534,5.5862885,2.9546127,1.6516433,1.1701558,0.6621845,0.21637782,4.6709995,2010-12-27 17:00:00
228,11.060137,9.619907,7.3115892,5.7435956,3.3168108,2.0055442,1.5186882,0.96019113,0.42326373,4.912,2010-12-27 17:30:00
229,11.259849,9.847437,7.5012956,5.8917513,3.6078043,2.3696816,1.8990402,1.3355201,0.7932758,5.429,2010-12-27 18:00:00
230,11.358391,9.946767,7.6402345,6.0160947,3.8237596,2.6168432,2.128085,1.640308,1.0538894,5.182,2010-12-27 18:30:00
231,11.121985,9.699955,7.4983935,5.9985814,3.975644,2.8175342,2.3471136,1.8000649,1.2498934,5.05,2010-12-27 19:00:00
232,10.773779,9.393467,7.2317877,5.799287,3.951488,2.8537507,2.3825073,1.8371191,1.3254384,4.814,2010-12-27 19:30:00
233,10.545222,9.144318,7.075811,5.704578,3.9847422,2.9759953,2.5143425,1.9594386,1.5061378,5.16,2010-12-27 20:00:00
234,10.312578,8.907117,6.790572,5.5907097,3.9861832,3.0244396,2.5702956,1.9816296,1.4185102,4.724,2010-12-27 20:30:00
235,9.46614,8.169375,6.259583,5.144647,3.729798,2.8114643,2.3717062,1.7844996,1.2727885,5.045,2010-12-27 21:00:00
236,8.895078,7.6134615,5.8020163,4.7861366,3.5167725,2.6260293,2.1679475,1.5692664,0.97814,4.624,2010-12-27 21:30:00
237,8.091498,6.86586,5.0902786,4.1334176,3.0155618,2.2077308,1.8198723,1.4064612,0.6023882,4.716,2010-12-27 22:00:00
238,7.1251864,5.9295626,4.1860256,3.3225873,2.2296169,1.4554143,1.072923,0.6042628,0.03097088,2.794,2010-12-27 22:30:00
239,6.296951,5.122947,3.4426947,2.6531384,1.6690078,0.98821276,0.6786536,0.23508777,-0.326673,1.857,2010-12-27 23:00:00
240,5.7593307,4.5280423,2.9813094,2.228508,1.3421609,0.74838305,0.44653785,-0.005201202,-1.0590389,1.8419999,2010-12-27 23:30:00
241,4.8256183,3.755944,2.4077666,1.7569938,1.0470481,0.5811829,0.3219723,-0.060885996,-0.9948019,1.655,2010-12-28 00:00:00
242,3.9926362,2.9992642,1.8234876,1.305981,0.75791305,0.36707073,0.1445137,-0.21358444,-1.2708476,1.21,2010-12-28 00:30:00
243,3.451921,2.5560677,1.5832165,1.1683866,0.7478934,0.41115123,0.21398221,-0.14076301,-0.83898956,1.002,2010-12-28 01:00:00
244,2.9748156,2.1644943,1.3311479,0.9775434,0.6185922,0.30579567,0.11709649,-0.20347562,-1.851504,1.284,2010-12-28 01:30:00
245,2.6466527,1.9242141,1.201143,0.9072113,0.62326366,0.32166603,0.15620555,-0.13067138,-1.0231849,0.989,2010-12-28 02:00:00
246,2.4372053,1.7784575,1.1450616,0.886229,0.6032252,0.32337812,0.15959579,-0.08546781,-0.88439816,1.034,2010-12-28 02:30:00
247,2.3130515,1.7273632,1.127175,0.8913703,0.6105337,0.3391392,0.17235304,-0.14174058,-1.0972786,0.915,2010-12-28 03:00:00
248,2.3191903,1.7225552,1.1142714,0.8682302,0.58707714,0.32443276,0.1634714,-0.12796776,-0.9998965,0.745,2010-12-28 03:30:00
249,2.338476,1.6503124,0.9997334,0.76096624,0.5040989,0.23934309,0.07522976,-0.4772493,-1.7199664,0.825,2010-12-28 04:00:00
250,2.8212488,1.9530506,1.2457693,0.9843665,0.693157,0.4295842,0.2562989,-0.014479778,-0.7851201,0.763,2010-12-28 04:30:00
251,3.1786005,2.0582988,1.1628909,0.85810375,0.55355066,0.23279008,0.039280582,-0.27750996,-3.3384082,1.061,2010-12-28 05:00:00
252,3.8610892,2.6149442,1.4202174,1.0345533,0.7084264,0.41199207,0.22552578,-0.07076701,-0.8150989,0.79599994,2010-12-28 05:30:00
253,5.4171495,4.032343,2.0475113,1.3922225,0.8922615,0.5246184,0.30152252,-0.043152455,-0.64048755,0.756,2010-12-28 06:00:00
254,6.6794105,5.221134,2.8472002,1.7790926,0.9435062,0.4545868,0.19244757,-0.1507455,-2.8142745,0.822,2010-12-28 06:30:00
255,7.7669797,6.2083645,3.723653,2.3722665,1.0527291,0.38326657,0.057178568,-0.37644005,-0.977412,0.727,2010-12-28 07:00:00
256,7.757649,6.336321,3.921222,2.6300151,1.0832833,0.35902447,-0.0021974489,-0.37015858,-1.3638979,0.789,2010-12-28 07:30:00
257,7.3747087,6.0158405,3.8831892,2.6056473,1.1050632,0.36734295,0.05163158,-0.37272123,-1.0267346,0.789,2010-12-28 08:00:00
258,7.0984445,5.789147,3.6343782,2.3089955,0.91771924,0.28770253,0.027049992,-0.3064304,-0.84558535,1.046,2010-12-28 08:30:00
259,7.3316073,6.002165,3.8109834,2.4232574,0.90786296,0.26682025,-0.01581038,-0.3419058,-1.0136882,1.021,2010-12-28 09:00:00
260,7.604668,6.1823535,3.9448807,2.5856173,1.006291,0.35446924,0.10042574,-0.21919245,-0.99362713,1.064,2010-12-28 09:30:00
261,7.7920175,6.4376006,4.224681,2.7994583,1.1036876,0.45516726,0.19764872,-0.12106952,-0.87692434,1.692,2010-12-28 10:00:00
262,8.026558,6.589416,4.2856736,2.791883,1.0441024,0.34217417,0.103303574,-0.20064135,-0.77832794,1.055,2010-12-28 10:30:00
263,8.13001,6.6493607,4.371584,2.7821755,1.0285901,0.35979694,0.120413594,-0.16545233,-1.0593978,1.46,2010-12-28 11:00:00
264,8.611046,7.0751867,4.684266,3.0573778,1.1638567,0.385629,0.08505586,-0.29732028,-0.74483144,1.252,2010-12-28 11:30:00
265,8.659551,7.1776958,4.9666686,3.3139856,1.2330124,0.44025666,0.1319956,-0.25307485,-0.8245886,1.546,2010-12-28 12:00:00
266,8.766749,7.303637,4.96844,3.4099395,1.3718898,0.536752,0.23924156,-0.06369834,-0.90310186,1.3719999,2010-12-28 12:30:00
267,8.538923,7.1569176,4.8127356,3.1834366,1.3073602,0.50402004,0.22332963,-0.12490748,-1.2955152,0.772,2010-12-28 13:00:00
268,8.753261,7.2458944,4.941125,3.3361716,1.4412881,0.6496158,0.36893955,0.08834689,-0.6014233,0.856,2010-12-28 13:30:00
269,8.995947,7.538392,5.114687,3.4524593,1.500426,0.70166105,0.42130238,0.11093907,-0.39153317,0.9660001,2010-12-28 14:00:00
270,9.279476,7.810884,5.366244,3.6447911,1.6051977,0.7475514,0.47493133,0.15904489,-0.33966267,1.672,2010-12-28 14:30:00
271,9.418177,7.993662,5.455223,3.750329,1.6628959,0.7968793,0.4997757,0.16072826,-0.67464215,1.9959999,2010-12-28 15:00:00
272,10.007849,8.584143,6.084301,4.277617,1.9409558,0.9507284,0.60614717,0.20584902,-0.39636886,3.956,2010-12-28 15:30:00
273,11.059041,9.545147,6.976685,5.005938,2.2495933,1.0925958,0.691056,0.2650414,-0.18142472,2.603,2010-12-28 16:00:00
274,11.549719,10.071737,7.5323057,5.579048,2.7018645,1.324295,0.86391485,0.28792092,-0.11807352,4.406,2010-12-28 16:30:00
275,11.80563,10.2809725,7.773471,5.924233,3.0441744,1.605789,1.0781881,0.52327037,0.0421516,4.954,2010-12-28 17:00:00
276,11.573369,10.095052,7.7024465,6.032575,3.3903165,1.9421105,1.405467,0.79984754,0.22554632,4.9179997,2010-12-28 17:30:00
277,11.869519,10.386105,7.932434,6.2249975,3.7543623,2.401121,1.88323,1.2727365,0.7076698,5.0259995,2010-12-28 18:00:00
278,12.073889,10.601106,8.192739,6.471826,4.082326,2.751116,2.2191265,1.6904354,1.0759393,4.746,2010-12-28 18:30:00
279,11.845804,10.374406,8.052293,6.4485188,4.226138,2.9466295,2.433385,1.8418251,1.2652979,4.664,2010-12-28 19:00:00
280,11.557581,10.121834,7.830072,6.2855625,4.252765,3.0374403,2.521923,1.9302837,1.3917937,4.923,2010-12-28 19:30:00
281,11.348954,9.892077,7.696942,6.2014666,4.290539,3.173651,2.6693823,2.062583,1.5717549,4.715,2010-12-28 20:00:00
282,11.283479,9.792245,7.5105104,6.17987,4.384295,3.3100166,2.8074083,2.1624315,1.5663486,5.21,2010-12-28 20:30:00
283,10.372561,8.99155,6.921282,5.6804934,4.0888515,3.0631063,2.5745463,1.928005,1.3801854,4.832,2010-12-28 21:00:00
284,9.797296,8.445223,6.4798427,5.3486075,3.9148881,2.9232092,2.4162095,1.763289,1.1445956,4.8719997,2010-12-28 21:30:00
285,8.864395,7.5628004,5.635349,4.574951,3.3217974,2.4254484,1.9955231,1.5444698,0.7051403,4.723,2010-12-28 22:00:00
286,7.9175773,6.639631,4.745549,3.7900035,2.5732307,1.7162822,1.2966076,0.7917002,0.19325897,4.704,2010-12-28 22:30:00
287,6.9420094,5.705681,3.8888,3.0219169,1.930156,1.1795388,0.8422318,0.3667876,-0.22470208,4.219,2010-12-28 23:00:00
288,5.625186,4.3853354,2.815396,2.0532732,1.1620153,0.5582736,0.24541415,-0.21062908,-1.2948403,1.6959999,2010-12-28 23:30:00
289,4.590839,3.5070555,2.139928,1.4982495,0.7982707,0.32605082,0.06169804,-0.33164266,-1.2525682,1.7559999,2010-12-29 00:00:00
290,3.752161,2.7824087,1.6262017,1.1220851,0.5831711,0.18176971,-0.04926889,-0.41847506,-1.4656492,1.458,2010-12-29 00:30:00
291,3.273855,2.3830292,1.4378281,1.0396752,0.62816703,0.28418022,0.0809213,-0.28692517,-0.9987512,1.312,2010-12-29 01:00:00
292,2.765315,1.9683664,1.1640056,0.8233462,0.47079805,0.15130574,-0.042379383,-0.3737499,-2.0277083,1.171,2010-12-29 01:30:00
293,2.5308337,1.8227856,1.1280037,0.8406428,0.55922866,0.25362077,0.083055355,-0.20930557,-1.1149755,1.134,2010-12-29 02:00:00
294,2.2936308,1.6415249,1.020876,0.7659781,0.48263004,0.19297567,0.023674963,-0.2279453,-1.0276212,1.099,2010-12-29 02:30:00
295,2.2377565,1.6549269,1.0683115,0.83618367,0.5560905,0.27734196,0.105983004,-0.21796095,-1.18109,1.083,2010-12-29 03:00:00
296,2.2278829,1.6259078,1.0151234,0.7710303,0.48759604,0.2169484,0.05180669,-0.24760269,-1.1315827,1.02,2010-12-29 03:30:00
297,2.265196,1.5780597,0.9183974,0.6771441,0.41830885,0.14552006,-0.024765966,-0.57647526,-1.845395,1.404,2010-12-29 04:00:00
298,2.7208867,1.8404512,1.116623,0.85073906,0.5537454,0.2816756,0.101894304,-0.17806603,-0.9711618,1.233,2010-12-29 04:30:00
299,3.2019985,2.0226355,1.0552528,0.73097616,0.41400802,0.085571945,-0.11313862,-0.43703595,-3.5594268,0.68899995,2010-12-29 05:00:00
300,3.9451175,2.6405184,1.340698,0.91152805,0.566545,0.2559854,0.05868186,-0.25054628,-1.0059948,0.782,2010-12-29 05:30:00
301,5.7351456,4.260172,2.0647953,1.333674,0.78982776,0.4003359,0.16585743,-0.19353083,-0.80193186,0.784,2010-12-29 06:00:00
302,7.2645264,5.6923676,3.0754957,1.8509328,0.8943991,0.36536714,0.08652383,-0.27558538,-2.9109452,0.732,2010-12-29 06:30:00
303,8.569914,6.9350853,4.199915,2.6465354,1.1076895,0.36748475,0.019231396,-0.43845215,-1.065435,0.79599994,2010-12-29 07:00:00
304,8.642163,7.157828,4.558812,3.1042643,1.3216811,0.5125342,0.11993752,-0.27177078,-1.296322,0.724,2010-12-29 07:30:00
305,7.8561907,6.4643044,4.2328105,2.8538263,1.2008749,0.3983416,0.059384227,-0.39081302,-1.0742333,0.756,2010-12-29 08:00:00
306,7.278285,5.9549975,3.782724,2.4246805,0.9678642,0.30133274,0.026662422,-0.31928346,-0.88688004,0.832,2010-12-29 08:30:00
307,7.2631235,5.9181933,3.7299404,2.3368251,0.80615634,0.15344834,-0.13410082,-0.4671898,-1.1460692,0.533,2010-12-29 09:00:00
308,7.3672533,5.954956,3.7577648,2.4406729,0.9183894,0.26708007,0.0076207975,-0.31873408,-1.1109433,0.862,2010-12-29 09:30:00
309,7.3666363,6.016792,3.8681948,2.527141,0.9314582,0.28812507,0.024261747,-0.3049073,-1.0582564,1.481,2010-12-29 10:00:00
310,7.392606,6.008625,3.8318443,2.4595616,0.8688409,0.19152638,-0.047762536,-0.35317963,-0.92579496,1.175,2010-12-29 10:30:00
311,7.550233,6.119907,3.927228,2.4689064,0.87913126,0.23459709,-0.0065085366,-0.2997954,-1.204967,1.8240001,2010-12-29 11:00:00
312,7.999429,6.500336,4.2154384,2.6982942,0.95817685,0.20802918,-0.0881007,-0.4752275,-0.9184494,1.069,2010-12-29 11:30:00
313,8.150073,6.7073936,4.5642467,3.010154,1.0737085,0.30764723,0.0024092474,-0.3849732,-0.96156645,1.059,2010-12-29 12:00:00
314,8.262402,6.8378925,4.610777,3.146142,1.2334623,0.41910285,0.11955001,-0.18522471,-1.0258803,1.43,2010-12-29 12:30:00
315,7.8863454,6.542583,4.3261666,2.8206294,1.0716186,0.2803898,-0.0048392117,-0.35417914,-1.5218724,2.246,2010-12-29 13:00:00
316,8.260938,6.7926893,4.586314,3.0820699,1.2906657,0.50994444,0.22684693,-0.05465141,-0.73751956,1.124,2010-12-29 13:30:00
317,8.588451,7.1592865,4.8172503,3.2366562,1.3744584,0.5847374,0.30295423,-0.0108093545,-0.5170067,0.997,2010-12-29 14:00:00
318,9.063852,7.6068087,5.22222,3.5529299,1.5469689,0.6872432,0.4109083,0.09109259,-0.41215044,1.561,2010-12-29 14:30:00
319,9.321246,7.8972855,5.3904157,3.695388,1.6032515,0.7220902,0.4191313,0.07010058,-0.77062327,1.248,2010-12-29 15:00:00
320,10.141965,8.700386,6.157769,4.3321085,1.9481537,0.92808276,0.57431185,0.16040473,-0.45264733,1.701,2010-12-29 15:30:00
321,11.436945,9.89974,7.267192,5.23022,2.3561783,1.1458085,0.72822016,0.29141006,-0.16357051,4.156,2010-12-29 16:00:00
322,12.069905,10.563861,7.96801,5.9212003,2.880329,1.4263287,0.94846493,0.35045454,-0.068717696,3.536,2010-12-29 16:30:00
323,12.45472,10.907786,8.313484,6.3878756,3.3406134,1.8198398,1.2696713,0.6913827,0.19491251,5.067,2010-12-29 17:00:00
324,12.174219,10.676378,8.246076,6.4902024,3.6936388,2.1627345,1.5993505,0.9738733,0.38165924,4.959,2010-12-29 17:30:00
325,12.416716,10.866101,8.335829,6.5495186,3.9272192,2.5028105,1.9656304,1.3331614,0.7528896,4.039,2010-12-29 18:00:00
326,12.483734,10.9483385,8.473434,6.6796365,4.1615844,2.759269,2.2074609,1.6596323,1.0379872,4.154,2010-12-29 18:30:00
327,12.231253,10.718289,8.322211,6.6444216,4.2888694,2.942602,2.4114702,1.7951648,1.2132716,5.005,2010-12-29 19:00:00
328,11.861541,10.373561,7.997954,6.383762,4.234931,2.953829,2.4161553,1.8058404,1.2673377,4.047,2010-12-29 19:30:00
329,11.678593,10.192282,7.9178004,6.3453403,4.317184,3.1361184,2.6094909,1.9729805,1.4686925,3.976,2010-12-29 20:00:00
330,11.498344,9.972253,7.6010566,6.193554,4.3007574,3.1631117,2.6313488,1.9599758,1.3545136,4.101,2010-12-29 20:30:00
331,10.666857,9.222132,7.0549207,5.7433376,4.054303,2.9750342,2.4597523,1.7831724,1.2225846,4.148,2010-12-29 21:00:00
332,9.96326,8.57324,6.518881,5.3146634,3.797805,2.743826,2.2148242,1.5323086,0.8944569,4.215,2010-12-29 21:30:00
333,9.064497,7.7453027,5.7582994,4.6414633,3.30369,2.356923,1.9007641,1.4385879,0.60966045,4.192,2010-12-29 22:00:00
334,8.066286,6.757594,4.810622,3.7992704,2.5185328,1.6148013,1.1769935,0.65253764,0.04294327,4.473,2010-12-29 22:30:00
335,7.176619,5.8948617,4.0132165,3.098868,1.9299896,1.1321762,0.7748877,0.2857006,-0.31967643,4.228,2010-12-29 23:00:00


==> csv/B_ECDF_christmas.csv <==
t,mean,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,0.5801047,5.551,2.582,1.374,0.79499996,0.31599998,0.09399998,0.056000005,0.019999973,0.0,0.684,2010-12-22 23:30:00
1,0.46658954,3.7419996,2.158,1.052,0.62899995,0.23099993,0.09300005,0.061999902,0.013999894,0.0,0.574,2010-12-23 00:00:00
2,0.38858947,3.6659997,1.8869998,0.791,0.4909999,0.18499997,0.08500007,0.04999993,0.01300003,0.0,0.60899997,2010-12-23 00:30:00
3,0.33174932,3.6769993,1.788,0.6750001,0.41399994,0.16099988,0.07400002,0.048999984,0.011999965,0.0,0.593,2010-12-23 01:00:00
4,0.30755922,3.4289997,1.635,0.59800005,0.34199995,0.15599993,0.07000009,0.046999954,0.010999944,0.0,0.604,2010-12-23 01:30:00
5,0.26567218,3.3799999,1.163,0.5149999,0.30799988,0.1310001,0.067000054,0.040999923,0.010999987,0.0,0.597,2010-12-23 02:00:00
6,0.25852618,2.4639997,1.111,0.46499997,0.29700002,0.14199995,0.062000033,0.03900002,0.013999947,0.0,0.598,2010-12-23 02:30:00
7,0.25314325,2.4569998,1.177,0.47799996,0.2789999,0.13800006,0.06599993,0.041999936,0.013999929,0.0,0.648,2010-12-23 03:00:00
8,0.24606337,2.4529998,1.024,0.45200005,0.29099995,0.138,0.06599997,0.03800008,0.011999931,0.0,0.578,2010-12-23 03:30:00
9,0.23877683,2.2729998,1.084,0.42300007,0.29199994,0.13499992,0.06700005,0.03999995,0.009999923,-7.8330395e-08,0.604,2010-12-23 04:00:00
10,0.2516887,2.4729998,0.95199996,0.469,0.30399993,0.14100002,0.07200007,0.046999983,0.013999888,0.0,0.601,2010-12-23 04:30:00
11,0.29318455,3.4969997,1.639,0.49199998,0.31699997,0.1389999,0.07099992,0.041999985,0.012000053,0.0,0.6589999,2010-12-23 05:00:00
12,0.31077686,3.0459998,1.804,0.66200006,0.35799995,0.15600008,0.072,0.0419999,0.014000019,0.0,0.586,2010-12-23 05:30:00
13,0.36814874,3.8399997,2.067,0.8580001,0.40099993,0.178,0.07400002,0.050000016,0.013999918,0.0,1.445,2010-12-23 06:00:00
14,0.45446554,5.1539993,2.309,1.173,0.6569999,0.21499994,0.09100002,0.045000084,0.012999953,0.0,1.504,2010-12-23 06:30:00
15,0.52696973,5.0439997,2.369,1.28,0.7599999,0.2609999,0.09300008,0.053000025,0.021999983,0.0,0.44799998,2010-12-23 07:00:00
16,0.57320935,5.0099998,2.617,1.364,0.84999996,0.29500002,0.11400006,0.06300001,0.02899998,0.005000091,0.435,2010-12-23 07:30:00
17,0.615551,4.5039997,3.253,1.492,0.89699984,0.34899992,0.1180001,0.06899992,0.021000035,0.005000091,0.467,2010-12-23 08:00:00
18,0.5979201,3.6389995,2.821,1.556,0.95499986,0.32100004,0.11899998,0.083999984,0.03299993,0.010000039,0.466,2010-12-23 08:30:00
19,0.6740579,4.7119994,3.121,1.702,1.0239999,0.3449999,0.12499991,0.070999965,0.036999963,0.010000077,0.54,2010-12-23 09:00:00
20,0.6610936,5.0509996,3.074,1.749,0.95799994,0.36,0.11200001,0.057999954,0.021000018,0.00799996,0.44,2010-12-23 09:30:00
21,0.75439954,5.8859997,3.715,1.9750001,1.1799998,0.374,0.10700004,0.06300009,0.031999987,0.010000039,0.455,2010-12-23 10:00:00
22,0.69683474,4.4409995,3.3,1.75,1.1299999,0.37599993,0.11599993,0.06399991,0.026999943,0.008000033,0.475,2010-12-23 10:30:00
23,0.6448788,4.3579993,2.789,1.781,0.95099986,0.31200004,0.10900004,0.060999963,0.030999977,0.0040000365,0.491,2010-12-23 11:00:00
24,0.7032259,4.8319993,3.5419998,1.9150001,1.0569999,0.34099993,0.10800001,0.057999995,0.025999961,0.006000085,0.413,2010-12-23 11:30:00
25,0.7138319,5.7979994,3.326,1.853,1.0779998,0.3570001,0.11200006,0.06300006,0.035999946,0.00799996,0.443,2010-12-23 12:00:00
26,0.76628643,5.3049994,3.259,2.006,1.2559999,0.40800005,0.12800004,0.07400004,0.029999973,0.007000023,0.45299998,2010-12-23 12:30:00
27,0.72417074,5.9819994,3.056,1.898,1.1549999,0.38699993,0.118000045,0.063999884,0.03199993,0.008000054,0.48799998,2010-12-23 13:00:00
28,0.7142287,5.2979994,3.327,1.8459998,1.2119999,0.36199996,0.10700007,0.060999937,0.028999964,0.0059999567,0.507,2010-12-23 13:30:00
29,0.66776586,3.9419994,2.956,1.868,1.1089998,0.33399993,0.103000015,0.056999978,0.028000051,0.008000054,0.427,2010-12-23 14:00:00
30,0.6793801,4.4969997,3.5600002,1.789,1.0609999,0.352,0.11100001,0.064999886,0.02899993,0.0040000365,0.452,2010-12-23 14:30:00
31,0.73939943,4.7529993,3.714,1.9539999,1.1609999,0.38000005,0.137,0.06999993,0.02600003,0.0040000365,0.458,2010-12-23 15:00:00
32,0.8739448,4.8789997,3.462,2.275,1.4019998,0.5439999,0.15700004,0.069000006,0.028999997,0.0040000365,0.526,2010-12-23 15:30:00
33,1.0145372,4.5799994,3.8330002,2.338,1.6779999,0.704,0.168,0.079,0.027999965,0.0039999494,0.74,2010-12-23 16:00:00
34,1.2206943,7.7439995,4.509,2.948,1.9289997,0.839,0.252,0.12699993,0.03600002,0.0039999494,5.773,2010-12-23 16:30:00
35,1.2393774,6.2109995,4.23,2.867,1.9599998,0.93199986,0.32099998,0.15699998,0.037999973,0.0,5.871,2010-12-23 17:00:00
36,1.21827,6.6269994,3.675,2.687,1.8619998,0.9809999,0.342,0.17299992,0.041999962,0.011000005,4.7859993,2010-12-23 17:30:00
37,1.2050275,5.6069994,4.205,2.509,1.8479998,0.987,0.345,0.1569999,0.038999923,0.0040000365,4.484,2010-12-23 18:00:00
38,1.2567934,6.0859995,4.425,2.695,1.9009998,0.92099994,0.3700001,0.15999986,0.031000016,0.0,4.553,2010-12-23 18:30:00
39,1.2014132,5.3739996,4.452,2.401,1.7919997,0.939,0.335,0.15899998,0.042999975,0.0,5.307,2010-12-23 19:00:00
40,1.1405729,5.6269994,3.612,2.413,1.6729999,0.892,0.29400003,0.13999997,0.046999954,0.012000002,4.424,2010-12-23 19:30:00
41,1.0860468,5.0069995,3.587,2.278,1.6259999,0.8399999,0.33600006,0.14299999,0.047999937,0.011000058,4.556,2010-12-23 20:00:00
42,1.1090826,4.3219995,3.6130002,2.405,1.6359999,0.878,0.36,0.1559999,0.04199995,0.012000084,4.5319996,2010-12-23 20:30:00
43,1.0954077,5.4099994,3.579,2.303,1.6799998,0.8599999,0.343,0.14000006,0.030000012,0.0,4.482,2010-12-23 21:00:00
44,0.9735564,4.1029997,3.205,2.284,1.4539999,0.72299993,0.32000002,0.12400008,0.02199997,0.008000054,4.363,2010-12-23 21:30:00
45,0.87888986,4.0349994,2.966,1.9329998,1.3379999,0.663,0.292,0.1369999,0.03700013,0.009000039,4.5469995,2010-12-23 22:00:00
46,0.8097907,4.2129993,2.734,1.786,1.2639999,0.601,0.18100005,0.10099998,0.03699994,0.0,4.328,2010-12-23 22:30:00
47,0.72463363,3.7909997,2.608,1.553,1.1809999,0.4889999,0.14500006,0.07999998,0.020999923,0.0,4.096,2010-12-23 23:00:00
48,0.59907717,4.4179997,2.566,1.372,0.86599994,0.37399998,0.10900002,0.06499998,0.015000012,0.0,1.555,2010-12-23 23:30:00
49,0.5081763,7.0889997,2.313,1.174,0.72099996,0.25800005,0.08900006,0.056999955,0.01199991,0.0,0.996,2010-12-24 00:00:00
50,0.41866118,3.7809994,2.339,0.9459999,0.56099993,0.204,0.08300007,0.049000017,0.011999938,0.0,2.252,2010-12-24 00:30:00
51,0.36713225,3.3619998,1.736,0.82,0.45299995,0.17000006,0.08100002,0.047000024,0.013999901,0.0,1.388,2010-12-24 01:00:00
52,0.3253884,2.8769999,1.631,0.64500004,0.36300007,0.16000004,0.07200003,0.046000052,0.013999888,0.0,1.171,2010-12-24 01:30:00
53,0.2933609,2.7079997,1.286,0.5950001,0.3499999,0.15100005,0.07600011,0.04699998,0.011999909,0.0,1.169,2010-12-24 02:00:00
54,0.26946282,3.1119998,1.136,0.49000013,0.32999995,0.15300003,0.071000025,0.04599999,0.013000021,0.0,1.222,2010-12-24 02:30:00
55,0.27426448,2.4749997,1.49,0.5260001,0.31599995,0.15099995,0.065000005,0.04199995,0.013999973,0.0,1.211,2010-12-24 03:00:00
56,0.26194215,3.2,1.206,0.47400007,0.29299992,0.14199997,0.06700008,0.040999934,0.009999923,0.0,0.958,2010-12-24 03:30:00
57,0.25751793,2.548,1.145,0.46600002,0.2939999,0.14599997,0.070000045,0.04899999,0.013999888,0.0,0.733,2010-12-24 04:00:00
58,0.26151514,2.5409997,1.292,0.524,0.30699992,0.145,0.066000044,0.039999913,0.01000006,0.0,0.784,2010-12-24 04:30:00
59,0.29733884,2.9189997,1.629,0.554,0.33699998,0.14600009,0.066,0.035000075,0.012000045,0.0,0.732,2010-12-24 05:00:00
60,0.29261154,2.7049997,1.471,0.612,0.34599996,0.16400002,0.07600002,0.04299994,0.00999993,0.0,0.708,2010-12-24 05:30:00
61,0.35306886,4.34,1.627,0.87500006,0.44999987,0.18100002,0.08300006,0.04299992,0.0129999155,0.005000091,0.71,2010-12-24 06:00:00
62,0.40182093,3.1619997,2.087,0.9760001,0.53099996,0.18799992,0.08300007,0.04699995,0.010000022,-7.8330395e-08,1.381,2010-12-24 06:30:00
63,0.49986777,5.7449994,2.292,1.26,0.67699987,0.2329999,0.091000065,0.055999946,0.018999895,0.005000091,0.583,2010-12-24 07:00:00
64,0.5735014,3.4059997,2.861,1.511,0.86199987,0.292,0.10100005,0.0590001,0.020000001,0.005000091,0.595,2010-12-24 07:30:00
65,0.64549583,3.0449998,2.597,1.677,1.0149999,0.35299993,0.11899998,0.057000082,0.021999996,0.0,0.589,2010-12-24 08:00:00
66,0.77222866,5.5029993,3.393,1.9539999,1.2979999,0.43800002,0.13100004,0.06899998,0.025999876,0.005000091,0.656,2010-12-24 08:30:00
67,0.79494214,4.5879993,3.049,2.184,1.3149999,0.47500005,0.13900006,0.073999904,0.027999943,0.007000069,1.156,2010-12-24 09:00:00
68,0.8971653,5.6539993,4.173,2.094,1.5619999,0.501,0.14400005,0.06999995,0.020999983,0.0040000365,1.5319998,2010-12-24 09:30:00
69,0.89584285,8.565999,3.249,2.008,1.4949999,0.49600005,0.14400001,0.06499997,0.016000075,0.0,1.074,2010-12-24 10:00:00
70,0.9067741,6.1329994,4.192,2.334,1.4379998,0.512,0.126,0.061999902,0.027999895,0.008000054,0.733,2010-12-24 10:30:00
71,0.87266123,4.9509997,3.7480001,2.386,1.5359999,0.485,0.11400003,0.06599991,0.03599993,0.0040000365,0.676,2010-12-24 11:00:00
72,0.8847741,5.7719994,3.414,2.295,1.5659999,0.47899997,0.11599993,0.05999996,0.028999986,0.0040000365,0.86,2010-12-24 11:30:00
73,0.84930307,5.8399997,3.885,1.94,1.3849999,0.48699993,0.11900005,0.061999917,0.02199994,0.0,0.99100006,2010-12-24 12:00:00
74,0.91058683,5.4969997,3.988,2.261,1.4479998,0.5520001,0.12099991,0.057000022,0.02399997,0.0040000365,1.016,2010-12-24 12:30:00
75,0.8814655,5.6349998,3.566,2.244,1.5499998,0.47600004,0.1150001,0.05599993,0.015999902,0.0040000365,1.137,2010-12-24 13:00:00
76,0.80934703,4.6319995,3.5459998,2.07,1.4499999,0.45600003,0.10900008,0.05800003,0.02799996,0.0040000365,1.048,2010-12-24 13:30:00
77,0.87633616,4.694,3.6060002,2.306,1.5669999,0.48999992,0.12300004,0.054999948,0.016999906,0.0,1.038,2010-12-24 14:00:00
78,0.89090914,5.7959995,3.717,2.324,1.5349998,0.5170001,0.13200007,0.058999956,0.02199997,0.0039999494,1.255,2010-12-24 14:30:00
79,0.86504406,5.4019995,3.247,2.093,1.4729999,0.52800006,0.14600006,0.067999884,0.026999952,0.0040000365,1.728,2010-12-24 15:00:00
80,1.0416833,7.7419996,4.163,2.478,1.8069998,0.6190001,0.15499996,0.07099998,0.026999954,0.011999959,2.5009997,2010-12-24 15:30:00
81,1.2043058,6.2419996,4.16,2.985,2.0689998,0.762,0.18000005,0.078999996,0.029999942,0.0040000365,4.034,2010-12-24 16:00:00
82,1.3488926,5.9399996,4.354,3.13,2.32,0.94299996,0.24000005,0.10999995,0.029999986,0.0080000805,5.7579994,2010-12-24 16:30:00
83,1.3869697,6.2409997,4.986,3.228,2.39,0.92100006,0.25500003,0.11500005,0.030000115,0.007000069,7.229,2010-12-24 17:00:00
84,1.3410304,6.5259995,4.437,2.814,2.1889997,1.0979999,0.308,0.13199995,0.03799996,0.012000084,7.6660004,2010-12-24 17:30:00
85,1.42246,6.6689997,5.059,3.156,2.2799997,1.048,0.28700003,0.14299996,0.034999903,0.0,7.233,2010-12-24 18:00:00
86,1.3814794,6.1879997,4.734,3.098,2.2999997,1.048,0.30300003,0.1299999,0.030000033,0.0040000365,5.241,2010-12-24 18:30:00
87,1.2704105,5.2839994,3.9140003,2.895,2.0969996,0.98399997,0.31900004,0.13899988,0.040999945,0.0,5.16,2010-12-24 19:00:00
88,1.2674987,6.2219996,4.6,2.582,2.0179996,0.96800005,0.34,0.13099995,0.031000063,0.0100000175,4.8329997,2010-12-24 19:30:00
89,1.163708,5.9829993,3.767,2.465,1.9119997,0.8870001,0.31300005,0.12099999,0.030999912,0.0,4.97,2010-12-24 20:00:00
90,1.1590276,7.6019993,3.8150003,2.465,1.8079998,0.9309999,0.33500007,0.10699997,0.030999945,0.0100000175,5.295,2010-12-24 20:30:00
91,1.0921901,7.697999,3.232,2.42,1.675,0.846,0.28100005,0.09299998,0.030999891,0.0,4.848,2010-12-24 21:00:00
92,1.004248,3.8019996,2.99,2.28,1.5989999,0.79800004,0.27300012,0.09499994,0.019999918,0.0,4.923,2010-12-24 21:30:00
93,0.9737686,4.5019994,2.97,2.074,1.5659999,0.7699999,0.26199996,0.089999944,0.023999872,-7.8330395e-08,4.924,2010-12-24 22:00:00
94,0.92758405,5.0439997,3.534,1.916,1.3889999,0.69999987,0.2130001,0.086999886,0.026999952,0.0,4.847,2010-12-24 22:30:00
95,0.85324794,9.163999,3.518,1.839,1.2879999,0.587,0.13200004,0.066999964,0.013999929,0.0,4.7869997,2010-12-24 23:00:00
96,0.7492452,4.6519995,3.437,1.586,1.0869999,0.4880001,0.12600005,0.05999991,0.029999986,0.0,3.19,2010-12-24 23:30:00
97,0.60114604,4.0119996,2.33,1.278,0.95799994,0.33400002,0.10800005,0.05499996,0.01999995,0.0,2.198,2010-12-25 00:00:00
98,0.54747933,4.795,2.42,1.311,0.91199994,0.25000006,0.091,0.053999912,0.01399992,0.0,1.8209999,2010-12-25 00:30:00
99,0.42615977,3.8149998,1.755,1.111,0.61499995,0.19899999,0.08300008,0.048999935,0.013999901,0.0,1.5089998,2010-12-25 01:00:00
100,0.3562617,2.9649997,1.465,0.855,0.48199987,0.18699995,0.07000002,0.042999983,0.013999931,0.006999958,3.013,2010-12-25 01:30:00
101,0.3148265,2.4989998,1.411,0.66700006,0.41199997,0.17099991,0.07500007,0.044999942,0.011999965,0.0,1.229,2010-12-25 02:00:00
102,0.2734463,2.0039997,1.088,0.519,0.34499994,0.16000001,0.06899993,0.04100008,0.011999928,0.0,1.2179999,2010-12-25 02:30:00
103,0.2627741,1.7219999,1.08,0.52000004,0.30399987,0.15900005,0.06499995,0.04199987,0.014000008,0.0,1.254,2010-12-25 03:00:00
104,0.25859228,1.7279999,1.129,0.513,0.311,0.14799991,0.06700004,0.043000035,0.013999941,-7.8330395e-08,1.21,2010-12-25 03:30:00
105,0.26203305,2.1899998,1.291,0.53400004,0.30399996,0.14600004,0.065999985,0.04000006,0.01299991,0.0,1.204,2010-12-25 04:00:00
106,0.2585785,1.9259998,1.157,0.501,0.30499992,0.15900005,0.06899999,0.04099992,0.013999947,0.0,0.738,2010-12-25 04:30:00
107,0.27310467,3.8189998,1.195,0.49600005,0.3189999,0.15800004,0.06900005,0.04199994,0.011999974,0.0,0.564,2010-12-25 05:00:00
108,0.32188705,3.3489997,1.833,0.556,0.3789999,0.17,0.07600002,0.043000035,0.01199991,0.0,0.511,2010-12-25 05:30:00
109,0.37611023,3.3769999,2.002,0.87700003,0.47799993,0.18600011,0.07900011,0.042000078,0.0120000085,0.0010000309,0.49600002,2010-12-25 06:00:00
110,0.40303856,4.6709995,2.045,0.97,0.5049999,0.21200006,0.075,0.048000053,0.013999941,0.0,0.624,2010-12-25 06:30:00
111,0.49692014,7.332999,1.963,1.137,0.68199986,0.23800005,0.09999999,0.048000086,0.018999914,0.005000091,0.506,2010-12-25 07:00:00
112,0.66916806,5.9419994,3.4,1.558,1.0919999,0.32900006,0.09899998,0.057999954,0.017999966,0.0,1.387,2010-12-25 07:30:00
113,0.8288789,6.6369996,3.5529997,2.054,1.3129998,0.387,0.11400001,0.06299995,0.020999927,0.0070000696,1.092,2010-12-25 08:00:00
114,0.9841928,7.1269994,4.59,2.337,1.5109999,0.5730001,0.14400004,0.066999905,0.02299992,0.0,0.958,2010-12-25 08:30:00
115,1.203653,6.67,4.619,3.013,1.9809996,0.798,0.15000008,0.059999987,0.013999894,0.0,2.064,2010-12-25 09:00:00
116,1.3136445,7.469999,4.858,3.007,2.2899997,0.82100004,0.18500006,0.06599992,0.025999986,0.0070000696,3.424,2010-12-25 09:30:00
117,1.316876,6.3569994,4.619,3.039,2.184,0.9299999,0.16400002,0.072999954,0.028000059,0.0070000696,3.839,2010-12-25 10:00:00
118,1.3849918,6.8219995,4.985,3.459,2.3939998,0.89599997,0.16900004,0.063999884,0.02199994,0.0,2.935,2010-12-25 10:30:00
119,1.3396308,6.9409995,4.751,3.267,2.3679998,0.91200006,0.18600003,0.07299997,0.029999986,0.010000082,2.735,2010-12-25 11:00:00
120,1.4006116,6.7079997,5.17,3.5590003,2.5969996,0.9039999,0.159,0.055999998,0.019999973,0.005000091,2.934,2010-12-25 11:30:00
121,1.4036777,7.599999,5.275,3.5520003,2.6449997,0.7369999,0.15100008,0.06400002,0.018999917,0.0040000365,4.881,2010-12-25 12:00:00
122,1.4608622,7.291999,5.446,3.6060002,2.8359997,0.7599998,0.13300008,0.071999915,0.029000016,0.006000085,5.656,2010-12-25 12:30:00
123,1.4188704,9.060999,5.259,3.7379997,2.5559998,0.79400015,0.12500003,0.06100007,0.02999995,0.011000058,5.746,2010-12-25 13:00:00
124,1.360832,8.809999,5.364,3.569,2.5939999,0.65099996,0.121000096,0.05599999,0.016999936,0.0,6.169,2010-12-25 13:30:00
125,1.3752424,7.832999,5.822,3.832,2.6539998,0.6039999,0.10700003,0.059999973,0.013000077,0.0,5.97,2010-12-25 14:00:00
126,1.293675,8.104999,5.211,3.576,2.3129997,0.66199994,0.108000115,0.05299999,0.01999995,0.0,3.614,2010-12-25 14:30:00
127,1.1713499,6.7329993,4.821,3.4,1.9419998,0.6019999,0.11400001,0.055999886,0.020999923,0.0,4.239,2010-12-25 15:00:00
128,1.0648072,6.9769998,5.084,2.62,1.8109998,0.5889999,0.121000044,0.058999904,0.016999975,0.0080000805,3.79,2010-12-25 15:30:00
129,1.0792341,7.0129995,4.331,2.657,1.9429998,0.6029999,0.13900006,0.062999964,0.01699992,0.009999983,4.001,2010-12-25 16:00:00
130,1.0895923,7.661999,4.056,2.476,1.8079998,0.7430001,0.14300007,0.06300001,0.026999965,0.0,3.8180003,2010-12-25 16:30:00
131,1.0365043,5.3489995,3.473,2.431,1.7119999,0.746,0.17199999,0.07300002,0.032999948,0.0100000175,3.7549999,2010-12-25 17:00:00
132,1.0486445,6.3319993,3.524,2.381,1.7539998,0.831,0.159,0.073000036,0.02199994,0.0,3.704,2010-12-25 17:30:00
133,1.0121294,5.6969995,3.519,2.237,1.6269999,0.75100005,0.18399997,0.082999915,0.01999995,0.008000118,3.802,2010-12-25 18:00:00
134,1.0083609,5.5959997,3.678,2.264,1.606,0.761,0.18900006,0.080999985,0.015999975,0.0,3.7480001,2010-12-25 18:30:00
135,1.0053636,5.2069993,3.111,2.273,1.6089998,0.7490001,0.21000005,0.09499998,0.022000022,0.007000069,3.882,2010-12-25 19:00:00
136,1.0481405,5.0249996,3.871,2.492,1.733,0.79800004,0.21300012,0.09699994,0.024999935,0.009000039,5.778,2010-12-25 19:30:00
137,0.98597807,5.0379996,3.117,2.227,1.6039999,0.77799994,0.2350001,0.10399991,0.029999973,0.009000039,6.35,2010-12-25 20:00:00
138,0.97375757,5.8319993,3.016,2.124,1.6179999,0.74899995,0.22299995,0.09600003,0.031999893,0.009000039,6.418,2010-12-25 20:30:00
139,0.93792015,6.1789994,3.005,2.064,1.4799999,0.73000014,0.207,0.09700009,0.023000019,0.0,7.8169994,2010-12-25 21:00:00
140,0.8994022,4.3339996,2.912,2.057,1.5059999,0.67499995,0.18700002,0.062999986,0.019999895,0.0,7.194,2010-12-25 21:30:00
141,0.8371845,4.3979993,2.943,1.988,1.2919999,0.60600007,0.16900004,0.0759999,0.013999944,0.0,6.576,2010-12-25 22:00:00
142,0.7846199,5.8029995,2.696,1.716,1.1989999,0.5689999,0.16300006,0.06600002,0.015999975,0.0010000309,4.6,2010-12-25 22:30:00
143,0.68163913,8.286999,2.21,1.484,1.0109999,0.47199997,0.12700003,0.05899998,0.01299998,-7.8330395e-08,3.5499997,2010-12-25 23:00:00
144,0.5779752,5.2309995,2.26,1.291,0.8149999,0.34799996,0.105999954,0.057999972,0.014000019,0.0,1.483,2010-12-25 23:30:00
145,0.4862865,3.5449998,2.108,1.025,0.70499986,0.2779999,0.09600008,0.05499997,0.016999975,0.0040000365,1.091,2010-12-26 00:00:00
146,0.43514597,3.7869997,2.066,0.994,0.578,0.23100007,0.09400007,0.048999894,0.015999958,0.0,1.229,2010-12-26 00:30:00
147,0.37841597,4.2169995,1.708,0.86500007,0.5229999,0.18900011,0.06899993,0.047000017,0.018999971,0.0,1.256,2010-12-26 01:00:00
148,0.34298623,3.6979997,1.631,0.7070001,0.4269999,0.18099995,0.080000006,0.04599994,0.013999941,-7.8330395e-08,1.313,2010-12-26 01:30:00
149,0.316843,3.7159996,1.638,0.61,0.36799994,0.1619999,0.07199996,0.040999956,0.0099999495,-7.8330395e-08,1.316,2010-12-26 02:00:00
150,0.28688705,3.7379992,1.085,0.5500001,0.3319999,0.16299991,0.068000056,0.035999876,0.008999922,-7.8330395e-08,1.252,2010-12-26 02:30:00
151,0.27772453,4.7769995,1.045,0.49299997,0.31599995,0.15099993,0.06200006,0.034999926,0.010999912,0.0,1.3179998,2010-12-26 03:00:00
152,0.26380715,3.7579994,1.059,0.4970001,0.29599994,0.14899993,0.07000007,0.04200006,0.014999999,0.0,1.02,2010-12-26 03:30:00
153,0.2453526,3.7219994,1.058,0.42300007,0.304,0.13899998,0.06000002,0.037999947,0.015999999,0.0,0.68799996,2010-12-26 04:00:00
154,0.25275207,3.7299998,1.041,0.48800004,0.30699998,0.14599991,0.061000057,0.034999948,0.0059999567,-7.8330395e-08,0.57899994,2010-12-26 04:30:00
155,0.25761157,3.7329998,1.111,0.466,0.30799988,0.14899996,0.06799997,0.041999932,0.009999893,-7.8330395e-08,0.647,2010-12-26 05:00:00
156,0.26377964,3.6949997,1.027,0.48500007,0.31199995,0.1519999,0.06999991,0.039999947,0.014999905,-7.8330395e-08,0.684,2010-12-26 05:30:00
157,0.28787056,3.7329998,1.222,0.511,0.35799998,0.16599993,0.07800008,0.043000035,0.013999888,0.0,0.6,2010-12-26 06:00:00
158,0.29323414,3.7139995,1.372,0.57400006,0.368,0.16799986,0.06900005,0.04399997,0.01499999,0.0,0.682,2010-12-26 06:30:00
159,0.31832507,3.4399998,1.486,0.676,0.4009999,0.19399999,0.07800004,0.048000067,0.014999922,0.0,0.668,2010-12-26 07:00:00
160,0.37325618,4.3999996,1.682,0.892,0.50899994,0.1950001,0.0770001,0.040999904,0.0099999895,0.0,0.604,2010-12-26 07:30:00
161,0.42471904,3.7169995,2.253,1.012,0.57399994,0.23799992,0.08500002,0.045000035,0.012999972,0.0,0.67,2010-12-26 08:00:00
162,0.51382923,4.1599994,2.325,1.386,0.77799994,0.27900004,0.09699993,0.053999912,0.019999957,0.0,0.63399994,2010-12-26 08:30:00
163,0.6036364,3.8089995,3.169,1.482,0.89499986,0.30699998,0.09800006,0.05099995,0.014000019,0.0,0.62,2010-12-26 09:00:00
164,0.6593141,4.7329993,3.122,1.767,1.025,0.3339999,0.102000065,0.05600005,0.020000044,0.0040000365,0.96800005,2010-12-26 09:30:00
165,0.7614049,4.2989993,3.488,2.095,1.3059999,0.389,0.114999995,0.059999913,0.017999958,0.0,2.418,2010-12-26 10:00:00
166,0.8306089,5.0839996,3.587,2.03,1.3839998,0.47500005,0.12399986,0.052999936,0.018999895,0.0,1.581,2010-12-26 10:30:00
167,0.9096914,5.3919997,3.871,2.433,1.5929999,0.49100012,0.12500004,0.06699992,0.016999906,0.0,1.787,2010-12-26 11:00:00
168,0.9406529,6.0039997,4.308,2.528,1.5259999,0.5219999,0.13600008,0.066999994,0.015000098,0.005000091,1.236,2010-12-26 11:30:00
169,0.98587877,5.9769998,4.14,2.324,1.6919999,0.5439999,0.13400005,0.061999988,0.021999948,0.009000039,2.302,2010-12-26 12:00:00
170,0.97323406,5.5969996,4.246,2.426,1.7419999,0.5870001,0.124999955,0.066000104,0.02199994,0.0,3.256,2010-12-26 12:30:00
171,0.9858263,7.6589994,4.109,2.456,1.6929998,0.527,0.12500006,0.06600005,0.02899993,0.006000085,5.5889997,2010-12-26 13:00:00
172,0.9032645,6.0049996,4.255,2.33,1.5389999,0.47699994,0.10999994,0.058999997,0.019999973,0.0,7.066,2010-12-26 13:30:00
173,0.9790138,6.4809995,4.009,2.719,1.7819998,0.4600001,0.10600005,0.061999947,0.019999918,0.0040000365,4.109,2010-12-26 14:00:00
174,0.96234435,6.3519998,3.9040003,2.702,1.6479999,0.45099995,0.10800005,0.057000067,0.016000075,0.006000085,4.4859996,2010-12-26 14:30:00
175,0.9593664,7.5789995,3.8650002,2.276,1.5449998,0.57,0.13000004,0.060000014,0.010999927,0.0,5.197,2010-12-26 15:00:00
176,0.9365179,5.0749993,3.7619998,2.134,1.6309999,0.59800005,0.161,0.059000008,0.015000053,0.0040000365,6.341,2010-12-26 15:30:00
177,1.0925041,5.8359995,4.187,2.501,1.7809999,0.7620001,0.1660001,0.079999894,0.021000048,0.011000005,6.608,2010-12-26 16:00:00
178,1.1898954,9.349999,4.097,2.705,1.9409999,0.85600007,0.21100004,0.09699998,0.024999963,0.0010000309,6.91,2010-12-26 16:30:00
179,1.242518,6.6659994,4.393,2.541,2.0619998,0.8789999,0.23600006,0.098999925,0.018999994,0.0040000365,6.735,2010-12-26 17:00:00
180,1.1774464,5.8999996,4.105,2.796,1.8869997,0.87099993,0.22600003,0.10699998,0.01800009,0.0069999923,6.842,2010-12-26 17:30:00
181,1.130912,5.7519994,3.836,2.394,1.7979997,0.9110001,0.23800005,0.10699994,0.03699998,0.0,6.635,2010-12-26 18:00:00
182,1.0733389,5.2439995,3.628,2.371,1.6559999,0.8779999,0.25600004,0.105999984,0.015999958,0.0040000365,8.362,2010-12-26 18:30:00
183,1.0777439,4.8709993,3.8760002,2.448,1.6509999,0.83500004,0.25900003,0.11199991,0.037999883,0.0010000309,7.167,2010-12-26 19:00:00
184,1.0193113,5.3519998,3.479,2.236,1.569,0.8249999,0.25900006,0.107999876,0.016999906,0.0,6.879,2010-12-26 19:30:00
185,0.98493946,4.8899994,2.933,2.01,1.5969999,0.852,0.26000002,0.10299998,0.029999973,0.0,6.781,2010-12-26 20:00:00
186,0.9412204,4.5729995,3.14,1.9329998,1.426,0.748,0.29300004,0.116999924,0.030999945,0.0,6.926,2010-12-26 20:30:00
187,0.9092287,4.4199996,2.743,1.8470001,1.3679999,0.784,0.24000005,0.11299999,0.02199997,0.009000039,6.648,2010-12-26 21:00:00
188,0.90276307,4.6839995,3.131,1.918,1.3629999,0.69399995,0.24,0.09799992,0.019999957,0.0,6.75,2010-12-26 21:30:00
189,0.8253168,4.5739994,2.591,1.787,1.2489998,0.645,0.20500007,0.08799997,0.02699992,0.0,6.9929996,2010-12-26 22:00:00
190,0.76204675,5.7969995,2.642,1.64,1.1169999,0.5449999,0.168,0.09499992,0.024999963,0.0,5.731,2010-12-26 22:30:00
191,0.6829201,4.3099995,2.389,1.483,1.0379999,0.47400007,0.14100009,0.0779999,0.018999953,0.0,2.07,2010-12-26 23:00:00
192,0.5956281,4.1139994,2.133,1.314,0.8979998,0.37100002,0.12000011,0.06199993,0.020000001,0.0,1.944,2010-12-26 23:30:00
193,0.49807432,3.8599994,1.99,1.126,0.74599993,0.28500006,0.101999946,0.054999944,0.014999905,0.0,1.9969999,2010-12-27 00:00:00
194,0.425449,3.8649998,1.923,0.93099993,0.5689999,0.21599992,0.09100007,0.052000016,0.019999895,0.0,1.8229998,2010-12-27 00:30:00
195,0.38252342,3.8489995,1.94,0.811,0.4889998,0.19500011,0.08200008,0.050999876,0.01300003,0.0040000365,1.527,2010-12-27 01:00:00
196,0.3371543,3.8809996,1.676,0.68,0.3999999,0.17399992,0.08100002,0.044999924,0.011000039,0.0,1.172,2010-12-27 01:30:00
197,0.31355646,3.8039994,1.234,0.605,0.37499985,0.17899998,0.074,0.045999948,0.014000008,0.0,1.146,2010-12-27 02:00:00
198,0.30647656,3.8359997,1.118,0.5960001,0.36199984,0.17199995,0.075000115,0.046999957,0.014999997,0.0,1.102,2010-12-27 02:30:00
199,0.28968322,3.4509997,1.232,0.57,0.34599996,0.16299999,0.073999904,0.04600004,0.0139999045,0.0,1.077,2010-12-27 03:00:00
200,0.27421764,2.5369997,1.29,0.51100004,0.32299995,0.152,0.06799996,0.04399998,0.014999931,0.0,1.221,2010-12-27 03:30:00
201,0.2550248,2.5039997,1.141,0.423,0.3069999,0.15200004,0.064999975,0.04200007,0.012999972,0.0039999494,0.872,2010-12-27 04:00:00
202,0.24919558,2.7529998,1.055,0.414,0.28899997,0.15300001,0.06700008,0.04399996,0.015999975,0.0,0.9459999,2010-12-27 04:30:00
203,0.24926448,2.7399998,0.9789999,0.42300007,0.29899988,0.15,0.070999935,0.03900001,0.012999952,0.0,0.901,2010-12-27 05:00:00
204,0.2747328,2.54,1.243,0.47,0.32599995,0.1599999,0.065000065,0.048999965,0.0119999545,0.0,0.98,2010-12-27 05:30:00
205,0.28604957,2.5439997,1.488,0.5070001,0.34899992,0.1659999,0.069,0.038999993,0.0129999155,0.0,0.91999996,2010-12-27 06:00:00
206,0.2923719,3.2609997,1.282,0.57600003,0.34899998,0.17700005,0.08199991,0.05099998,0.016000034,0.0,0.964,2010-12-27 06:30:00
207,0.31639948,3.2839997,1.49,0.618,0.35699996,0.18800007,0.08399993,0.05099988,0.015999902,0.0,0.807,2010-12-27 07:00:00
208,0.3837631,3.9469993,1.859,0.872,0.50799984,0.20999998,0.09000007,0.04699995,0.014999901,0.0,1.366,2010-12-27 07:30:00
209,0.42757574,4.1869993,2.58,1.023,0.53299993,0.22099997,0.08200007,0.049000006,0.013999947,0.006000085,1.319,2010-12-27 08:00:00
210,0.5078981,3.6609995,2.815,1.344,0.72799987,0.24399991,0.09700002,0.057999987,0.014000019,0.0,1.3719999,2010-12-27 08:30:00
211,0.6227549,4.556,3.031,1.563,0.96499985,0.30500013,0.10000002,0.05399992,0.021999927,0.008000054,1.335,2010-12-27 09:00:00
212,0.7278072,4.4099994,3.155,2.018,1.1619998,0.38,0.115000024,0.05700004,0.016999954,0.0,1.953,2010-12-27 09:30:00
213,0.77596974,4.9469995,3.5,1.939,1.2669998,0.41099995,0.12300004,0.06899989,0.016999906,0.0040000365,1.6479999,2010-12-27 10:00:00
214,0.7764242,4.8909993,3.9119997,1.9699999,1.2759999,0.41699997,0.12500012,0.05,0.020999927,0.0,1.578,2010-12-27 10:30:00
215,0.83364475,4.7929997,3.804,2.199,1.5119998,0.412,0.10800001,0.061999943,0.024999935,0.0039999494,1.629,2010-12-27 11:00:00
216,0.90164745,6.2649994,4.052,2.27,1.5569999,0.47599992,0.113000095,0.05499993,0.018999914,0.0,1.504,2010-12-27 11:30:00
217,0.9160772,4.6369996,3.39,2.291,1.5899999,0.512,0.14100005,0.06000008,0.0099999895,0.0039999494,1.231,2010-12-27 12:00:00
218,0.8497411,5.4289994,3.838,2.241,1.5449998,0.47400007,0.12699988,0.06,0.018999994,0.0,2.952,2010-12-27 12:30:00
219,0.80425626,5.0839996,3.424,2.108,1.4529998,0.44400004,0.122999944,0.049999937,0.017999923,0.005000091,2.314,2010-12-27 13:00:00
220,0.8176969,5.435,3.504,2.3259997,1.4349998,0.42199993,0.110000096,0.051999893,0.0139998915,0.0,2.48,2010-12-27 13:30:00
221,0.7738677,5.2619996,3.34,2.004,1.3379999,0.41800007,0.122999996,0.057999995,0.0150001,0.0040000365,2.446,2010-12-27 14:00:00
222,0.7516997,5.0819993,3.264,1.891,1.2189999,0.41700003,0.13200001,0.06499995,0.024999984,0.0,3.633,2010-12-27 14:30:00
223,0.7734684,7.810999,3.319,1.762,1.2409999,0.418,0.129,0.062999874,0.014999997,0.0,4.088,2010-12-27 15:00:00
224,0.77956754,4.8179994,3.435,1.951,1.2789999,0.44300005,0.14400008,0.059999943,0.015999898,0.0,4.439,2010-12-27 15:30:00
225,0.94302756,5.6709995,3.7300003,2.288,1.5239999,0.59099996,0.169,0.065000035,0.015999967,0.0039999494,4.476,2010-12-27 16:00:00
226,1.0166116,5.4289994,3.663,2.274,1.6769999,0.7649999,0.18700002,0.0929999,0.028999973,0.0,4.728,2010-12-27 16:30:00
227,1.0321268,4.9209995,3.5529997,2.351,1.5579998,0.80200005,0.22900008,0.113999955,0.022999894,0.0039999494,4.6709995,2010-12-27 17:00:00
228,1.0087879,5.2619996,3.286,2.221,1.5469999,0.77799994,0.28300008,0.12099991,0.015999967,0.0,4.912,2010-12-27 17:30:00
229,1.0459201,5.7139997,3.309,2.298,1.7179999,0.8149998,0.29800007,0.12599991,0.034999993,0.008000054,5.429,2010-12-27 18:00:00
230,1.0893415,7.1689987,3.6699998,2.303,1.6419998,0.853,0.273,0.13099995,0.03099999,0.0,5.182,2010-12-27 18:30:00
231,1.0585868,5.2429996,3.503,2.183,1.6659999,0.8589999,0.33000004,0.12899993,0.030999964,0.0040000365,5.05,2010-12-27 19:00:00
232,0.9883141,4.7039995,3.309,2.177,1.4489999,0.81699985,0.31200007,0.14799993,0.024999907,0.0,4.814,2010-12-27 19:30:00
233,0.966405,4.8319993,2.977,2.094,1.3949999,0.81799996,0.28800002,0.14199995,0.031000014,0.0040000365,5.16,2010-12-27 20:00:00
234,0.94987047,5.2049994,3.325,2.015,1.3989999,0.77699995,0.31799993,0.13099998,0.031999975,0.0,4.724,2010-12-27 20:30:00
235,0.8877769,4.6069994,3.012,1.898,1.326,0.705,0.27900004,0.110999964,0.021999996,0.0,5.045,2010-12-27 21:00:00
236,0.8413223,4.6139994,2.484,1.793,1.2419999,0.6639998,0.23300007,0.07199995,0.019999973,-7.8330395e-08,4.624,2010-12-27 21:30:00
237,0.7750854,3.8799996,2.626,1.6059998,1.2039999,0.604,0.21100007,0.08199999,0.029999921,0.0,4.716,2010-12-27 22:00:00
238,0.7233472,5.2859993,2.773,1.517,1.0049999,0.534,0.15300001,0.071999915,0.021999964,0.0,2.794,2010-12-27 22:30:00
239,0.6266501,4.3299994,2.207,1.334,0.97399986,0.42199996,0.12700003,0.064999916,0.027999938,0.0070000696,1.857,2010-12-27 23:00:00
240,0.54846555,7.321999,2.281,1.197,0.7979999,0.32700005,0.10199999,0.06000004,0.013999918,0.0,1.8419999,2010-12-27 23:30:00
241,0.48234433,4.7929997,2.155,1.084,0.65199995,0.26699996,0.083000086,0.047999933,0.012999924,0.0,1.655,2010-12-28 00:00:00
242,0.39791185,3.1939998,1.8280001,0.878,0.5689999,0.20099993,0.083,0.04800002,0.014999997,0.0,1.21,2010-12-28 00:30:00
243,0.34880164,3.2609997,1.634,0.70100003,0.45299995,0.18199998,0.073000014,0.046000034,0.015999896,0.0,1.002,2010-12-28 01:00:00
244,0.31871897,2.8469996,1.489,0.612,0.369,0.16800003,0.06199993,0.036999896,0.010000005,0.0,1.284,2010-12-28 01:30:00
245,0.29523692,3.5979998,1.401,0.558,0.33999994,0.15799993,0.065999985,0.039000064,0.01899994,0.0,0.989,2010-12-28 02:00:00
246,0.26556474,1.9749999,1.255,0.521,0.301,0.14900002,0.06900004,0.04299996,0.010999987,-7.8330395e-08,1.034,2010-12-28 02:30:00
247,0.26964188,3.0079997,1.257,0.54300004,0.30499995,0.13999997,0.06499997,0.041999936,0.015000098,0.0,0.915,2010-12-28 03:00:00
248,0.24634986,2.3769999,1.054,0.41500002,0.28899992,0.14800005,0.06100007,0.04100007,0.01199991,0.0,0.745,2010-12-28 03:30:00
249,0.23547108,2.3739998,1.033,0.40999997,0.28200004,0.14200003,0.062000047,0.03699999,0.011999909,0.0,0.825,2010-12-28 04:00:00
250,0.2387796,2.4069998,0.98499995,0.45100012,0.29999995,0.13400003,0.061000127,0.035000004,0.009999923,-7.8330395e-08,0.763,2010-12-28 04:30:00
251,0.25180715,3.4209998,1.086,0.458,0.29299998,0.13899998,0.06400004,0.039999984,0.0099999225,-7.8330395e-08,1.061,2010-12-28 05:00:00
252,0.2645427,2.4459999,1.098,0.5110001,0.31199995,0.16,0.06699998,0.04100005,0.01,-7.8330395e-08,0.79599994,2010-12-28 05:30:00
253,0.29584023,6.8079996,1.412,0.54200006,0.34499997,0.15899989,0.06600006,0.042999975,0.0109998975,0.0,0.756,2010-12-28 06:00:00
254,0.2836088,2.7579997,1.312,0.603,0.34299996,0.16,0.07000001,0.045999955,0.01499999,-7.8330395e-08,0.822,2010-12-28 06:30:00
255,0.33269697,4.1999993,1.454,0.70900005,0.37799993,0.17700002,0.07199997,0.04499998,0.015000006,0.0,0.727,2010-12-28 07:00:00
256,0.36403307,2.7289999,1.85,0.903,0.51899993,0.204,0.076999985,0.046999894,0.015999984,0.0,0.789,2010-12-28 07:30:00
257,0.4155868,3.3799999,2.237,1.009,0.5449999,0.22099997,0.08600006,0.046999983,0.017999945,0.0,0.789,2010-12-28 08:00:00
258,0.5350689,3.6189995,2.352,1.306,0.83999985,0.2739999,0.09800005,0.04999999,0.0149999475,0.0,1.046,2010-12-28 08:30:00
259,0.5885758,5.1709995,3.042,1.382,0.82399994,0.30299997,0.10400001,0.059999883,0.019999895,0.0040000365,1.021,2010-12-28 09:00:00
260,0.7134352,6.2959995,3.8009999,1.818,1.0719999,0.35500002,0.112000026,0.05900005,0.021000061,0.0,1.064,2010-12-28 09:30:00
261,0.742168,4.9429994,3.8899999,1.9579998,1.164,0.35699996,0.117000006,0.061999954,0.024999999,0.00799996,1.692,2010-12-28 10:00:00
262,0.8182369,5.5249996,3.308,2.286,1.2889999,0.41699997,0.13500011,0.058000013,0.021999938,0.0,1.055,2010-12-28 10:30:00
263,0.8391653,6.2049994,3.714,2.0149999,1.3909999,0.5009999,0.13700002,0.062000047,0.02799996,0.0040000365,1.46,2010-12-28 11:00:00
264,0.84143245,5.2709994,3.9859998,2.119,1.4289999,0.43899998,0.12,0.054999895,0.015999975,0.0,1.252,2010-12-28 11:30:00
265,0.86716795,5.8869996,3.7349997,2.282,1.4079999,0.48900002,0.14300004,0.061999943,0.027000064,0.0070000696,1.546,2010-12-28 12:00:00
266,0.899033,6.7029996,3.431,2.2419999,1.5109999,0.52700007,0.14700006,0.066999994,0.020999864,0.0,1.3719999,2010-12-28 12:30:00
267,0.84499174,5.3799996,3.6419997,2.112,1.3429999,0.49900004,0.15299998,0.06300005,0.020999948,0.0070000696,0.772,2010-12-28 13:00:00
268,0.78317356,6.23,3.447,1.994,1.3139999,0.42500007,0.1160001,0.066000015,0.022999926,0.0,0.856,2010-12-28 13:30:00
269,0.83085954,6.8599997,3.976,2.142,1.3699999,0.39499998,0.12000005,0.06499994,0.027999986,0.0070000696,0.9660001,2010-12-28 14:00:00
270,0.83299166,5.5669994,4.131,2.15,1.3429999,0.4410001,0.12800008,0.059000008,0.016000034,0.0,1.672,2010-12-28 14:30:00
271,0.783146,4.5489993,2.981,2.004,1.3889999,0.47299987,0.121000014,0.06100009,0.018999953,0.0,1.9959999,2010-12-28 15:00:00
272,0.86966944,5.5559998,3.447,2.171,1.5969999,0.49,0.15800007,0.07499992,0.014999918,0.0,3.956,2010-12-28 15:30:00
273,0.9853114,5.3839993,3.874,2.412,1.625,0.6050001,0.18100008,0.091999926,0.021999931,0.0,2.603,2010-12-28 16:00:00
274,1.1086143,7.1419992,4.17,2.526,1.7819998,0.757,0.22700001,0.103,0.023999946,0.005000091,4.406,2010-12-28 16:30:00
275,1.2473059,6.9119997,4.463,2.862,1.9869998,0.81000006,0.28900012,0.1249999,0.043999914,0.0040000365,4.954,2010-12-28 17:00:00
276,1.2179313,5.8989997,4.047,2.926,1.8789997,0.85700005,0.32200003,0.14699996,0.046999946,0.0,4.9179997,2010-12-28 17:30:00
277,1.2278954,5.8349996,3.834,2.792,2.0069997,0.918,0.328,0.16999997,0.041999992,0.0,5.0259995,2010-12-28 18:00:00
278,1.2363113,8.089999,4.468,2.691,1.8949999,0.90899986,0.32300004,0.16600004,0.032999992,0.0070000696,4.746,2010-12-28 18:30:00
279,1.1263416,6.1869993,3.59,2.321,1.754,0.881,0.32800004,0.19099988,0.038000036,0.0,4.664,2010-12-28 19:00:00
280,1.052967,4.425,3.303,2.217,1.6299999,0.855,0.34699997,0.16999988,0.042999923,0.013000072,4.923,2010-12-28 19:30:00
281,1.0090138,4.9999995,3.095,2.142,1.461,0.8180001,0.35200006,0.16499992,0.041999985,0.005000091,4.715,2010-12-28 20:00:00
282,1.0108569,4.3249993,3.096,2.126,1.5219998,0.8209999,0.34000006,0.15499999,0.029999973,0.007000069,5.21,2010-12-28 20:30:00
283,1.0087768,4.0559998,3.179,2.241,1.5429999,0.81000006,0.32600003,0.14099997,0.03199991,0.0070000696,4.832,2010-12-28 21:00:00
284,0.9193168,4.2409997,3.093,1.8439999,1.43,0.70900005,0.29000005,0.11999999,0.016999906,0.0,4.8719997,2010-12-28 21:30:00
285,0.8762259,5.4489994,3.072,1.7999998,1.3049998,0.6809999,0.25,0.12299992,0.024999952,-7.8330395e-08,4.723,2010-12-28 22:00:00
286,0.7684959,5.4679995,2.498,1.638,1.1329999,0.5929999,0.20900005,0.09199989,0.024999961,0.0,4.704,2010-12-28 22:30:00
287,0.67052066,3.7189994,2.487,1.555,1.0149999,0.48800004,0.14100009,0.06399992,0.01799994,0.0,4.219,2010-12-28 23:00:00
288,0.5814352,9.952999,2.135,1.256,0.7819999,0.34399998,0.11599996,0.06499997,0.013999901,0.0,1.6959999,2010-12-28 23:30:00
289,0.48385122,3.8329997,1.948,1.185,0.67899996,0.23699993,0.099999964,0.048999984,0.010999916,0.0,1.7559999,2010-12-29 00:00:00
290,0.399,3.7639995,1.684,0.863,0.57399994,0.21100001,0.092000015,0.047000032,0.010000031,0.0,1.458,2010-12-29 00:30:00
291,0.33847383,3.8119993,1.219,0.75199986,0.42999995,0.19299994,0.085999936,0.052999888,0.011999938,0.0,1.312,2010-12-29 01:00:00
292,0.28984573,2.1649997,1.033,0.65200007,0.34899992,0.16699998,0.08199999,0.04999991,0.014000019,0.0040000365,1.171,2010-12-29 01:30:00
293,0.2640248,1.6979998,1.011,0.546,0.3239999,0.16000004,0.07800003,0.044000052,0.009999923,0.0,1.134,2010-12-29 02:00:00
294,0.2393333,1.6269999,0.86700004,0.41500002,0.29999992,0.14899993,0.06800006,0.043999925,0.013999901,0.0,1.099,2010-12-29 02:30:00
295,0.2402507,1.9519999,0.845,0.42400005,0.2949999,0.14999996,0.06900009,0.04000001,0.01299992,0.0,1.083,2010-12-29 03:00:00
296,0.23632233,1.6959999,0.8230001,0.43,0.29400003,0.14600004,0.06800003,0.040999908,0.009999876,0.0,1.02,2010-12-29 03:30:00
297,0.23476312,2.058,1.004,0.41800004,0.2919999,0.146,0.06600002,0.03899998,0.010999987,0.0,1.404,2010-12-29 04:00:00
298,0.23106338,3.4169998,0.876,0.388,0.2689999,0.14500003,0.06599989,0.044999983,0.010000052,0.0020000034,1.233,2010-12-29 04:30:00
299,0.24375758,3.2759998,0.95399994,0.40700012,0.27700004,0.14599994,0.068,0.04399993,0.009999947,-7.8330395e-08,0.68899995,2010-12-29 05:00:00
300,0.28247386,3.6999996,1.178,0.5260001,0.3270001,0.15999997,0.07300007,0.048999913,0.010000054,0.0040000365,0.782,2010-12-29 05:30:00
301,0.3017631,3.3559997,1.534,0.59900004,0.349,0.17400002,0.07400005,0.045999948,0.009999959,0.0,0.784,2010-12-29 06:00:00
302,0.32798898,4.2119994,1.619,0.6980001,0.38699993,0.1769999,0.077999935,0.047999967,0.013999918,0.0,0.732,2010-12-29 06:30:00
303,0.33814597,3.3239996,1.553,0.728,0.418,0.18999994,0.07400002,0.048999976,0.013999941,0.0040000365,0.79599994,2010-12-29 07:00:00
304,0.3832562,2.8269997,1.894,1.024,0.4999999,0.20000009,0.07600009,0.04399998,0.016000066,0.0,0.724,2010-12-29 07:30:00
305,0.4736254,3.7389996,2.419,1.143,0.68599993,0.24499993,0.09900011,0.054999948,0.020999897,0.0040000365,0.756,2010-12-29 08:00:00
306,0.5171157,4.3169994,2.428,1.232,0.8039999,0.2579999,0.10000004,0.055999886,0.019999895,0.0,0.832,2010-12-29 08:30:00
307,0.6003141,5.1029997,3.272,1.473,0.7609999,0.30299994,0.10099996,0.055,0.019999897,0.0040000365,0.533,2010-12-29 09:00:00
308,0.71434987,5.5089993,3.795,1.896,1.0119998,0.32299992,0.12000005,0.064999945,0.02299994,0.0,0.862,2010-12-29 09:30:00
309,0.7711956,5.2129993,3.5590003,1.949,1.1739999,0.4309999,0.13200004,0.064,0.020999923,0.0039999494,1.481,2010-12-29 10:00:00
310,0.76868606,5.9639997,3.313,1.9699999,1.3229998,0.4,0.14600001,0.06499994,0.017000053,0.0,1.175,2010-12-29 10:30:00
311,0.7423884,4.6769996,3.335,1.8449999,1.1559999,0.426,0.13500006,0.066,0.02799996,0.005000091,1.8240001,2010-12-29 11:00:00
312,0.80677134,4.2079997,3.461,2.225,1.4169999,0.46300006,0.13499992,0.06200003,0.022999944,0.0,1.069,2010-12-29 11:30:00
313,0.8793553,5.1619997,3.636,2.378,1.4119998,0.50900006,0.1480001,0.0649999,0.024999985,0.0040000365,1.059,2010-12-29 12:00:00
314,0.9017963,4.9819994,3.38,2.243,1.6759999,0.55099994,0.15300003,0.070999965,0.024999985,0.0039999494,1.43,2010-12-29 12:30:00
315,0.84080434,4.7039995,3.465,2.192,1.3669999,0.471,0.14800003,0.078999914,0.022999935,0.0,2.246,2010-12-29 13:00:00
316,0.84049857,5.5069995,3.6130002,2.217,1.3839998,0.49299988,0.14600007,0.062999934,0.027999887,0.0,1.124,2010-12-29 13:30:00
317,0.81836367,5.5979996,3.5910003,2.097,1.3139999,0.47399995,0.137,0.06400003,0.024999997,0.0039999494,0.997,2010-12-29 14:00:00
318,0.8294545,4.3149996,3.193,2.329,1.4159999,0.47799993,0.14900006,0.05999991,0.019999897,0.0,1.561,2010-12-29 14:30:00
319,0.87073565,5.2559996,3.9049997,2.042,1.5349998,0.524,0.16300005,0.07399997,0.01999995,0.005000091,1.248,2010-12-29 15:00:00
320,0.95983195,7.255999,3.7239997,2.256,1.5199999,0.616,0.17900002,0.089999996,0.01999995,0.0,1.701,2010-12-29 15:30:00
321,1.0760798,6.7679996,3.6870003,2.49,1.6839999,0.761,0.23400012,0.108000055,0.02,0.0,4.156,2010-12-29 16:00:00
322,1.1720275,6.0699997,3.952,2.86,1.9109999,0.8249999,0.261,0.13899995,0.021999989,0.0,3.536,2010-12-29 16:30:00
323,1.2305317,6.0919995,4.183,2.846,2.0519998,0.87700003,0.30000007,0.12999988,0.03299996,0.0040000365,5.067,2010-12-29 17:00:00
324,1.2241378,5.5389996,4.393,2.797,1.9409999,0.90899986,0.321,0.15099992,0.04099993,0.0040000365,4.959,2010-12-29 17:30:00
325,1.2465978,5.4059997,4.228,3.088,2.0419998,0.85299987,0.33800003,0.152,0.03299995,0.008000054,4.039,2010-12-29 18:00:00
326,1.181584,5.4639997,4.163,2.813,1.8129997,0.86600006,0.3289999,0.1619999,0.037999935,0.0040000365,4.154,2010-12-29 18:30:00
327,1.0826502,5.2429996,3.497,2.309,1.7109998,0.7940001,0.32500005,0.14799999,0.038999915,0.011000005,5.005,2010-12-29 19:00:00
328,1.0819697,6.2019997,3.373,2.392,1.6679999,0.848,0.33500004,0.14900005,0.041999932,0.0,4.047,2010-12-29 19:30:00
329,1.0709201,5.1739993,3.444,2.378,1.7079998,0.8319999,0.30700004,0.12499996,0.035999995,0.0,3.976,2010-12-29 20:00:00
330,1.0362755,4.1069994,3.184,2.294,1.6629999,0.828,0.3120001,0.1459999,0.029999986,0.0,4.101,2010-12-29 20:30:00
331,0.9708815,4.2099996,3.061,2.176,1.5849999,0.7300001,0.28300008,0.13299993,0.030999951,0.0040000365,4.148,2010-12-29 21:00:00
332,0.9753388,5.2639995,3.292,2.413,1.4549999,0.70199984,0.25,0.13400005,0.030999985,0.0,4.215,2010-12-29 21:30:00
333,0.87377685,5.435,3.116,1.9360001,1.2799999,0.635,0.23200008,0.09599995,0.020000001,0.0,4.192,2010-12-29 22:00:00
334,0.79085404,4.2249994,3.342,1.684,1.1249999,0.50599986,0.18199989,0.10199992,0.019999957,0.0,4.473,2010-12-29 22:30:00
335,0.6879449,3.9149997,2.752,1.612,1.0109999,0.42700002,0.14100006,0.075999945,0.02099991,0.0,4.228,2010-12-29 23:00:00


==> csv/FC_BNF_christmas.csv <==
t,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,1.9366827,1.1207674,0.7998045,0.668153,0.48003364,0.33393547,0.2668411,0.17110963,0.08947971,0.684,2010-12-22 23:30:00
1,1.4446979,0.949004,0.665686,0.54692495,0.383323,0.26214367,0.20825072,0.13335286,0.071488686,0.574,2010-12-23 00:00:00
2,1.4279605,0.90168905,0.61121184,0.49318337,0.33238035,0.21393307,0.16130993,0.08812499,0.027537001,0.60899997,2010-12-23 00:30:00
3,1.4039892,0.9301611,0.60315275,0.47879115,0.3249071,0.21955416,0.1743211,0.112769574,0.0629001,0.593,2010-12-23 01:00:00
4,1.3020949,0.8610917,0.55727565,0.44439355,0.3030921,0.20437801,0.16122168,0.101418,0.051734522,0.604,2010-12-23 01:30:00
5,1.2885501,0.7957917,0.54058915,0.45066857,0.32701164,0.23277555,0.18989095,0.12926845,0.07833563,0.597,2010-12-23 02:00:00
6,1.2517295,0.8588784,0.54667974,0.43468562,0.29805,0.20219736,0.15986435,0.10078883,0.05155887,0.598,2010-12-23 02:30:00
7,1.205391,0.7878447,0.5048971,0.4172235,0.30193606,0.21599561,0.17704202,0.12184957,0.07513578,0.648,2010-12-23 03:00:00
8,1.3483561,0.96519005,0.5488917,0.43298256,0.29838902,0.20448594,0.16292815,0.104837805,0.05636476,0.578,2010-12-23 03:30:00
9,1.5323888,1.2573822,0.8048061,0.5810866,0.36370873,0.24117889,0.19118567,0.12385293,0.06891257,0.604,2010-12-23 04:00:00
10,1.5820266,1.1919354,0.6510253,0.498217,0.3248211,0.20488729,0.15192452,0.077866875,0.015867852,0.601,2010-12-23 04:30:00
11,1.7239553,1.4470843,0.7924504,0.56845087,0.35108003,0.2119443,0.15271296,0.0721359,0.006821522,0.6589999,2010-12-23 05:00:00
12,2.0283833,1.518479,1.1564236,0.8884116,0.404055,0.2159076,0.1528207,0.07628547,0.020030001,0.586,2010-12-23 05:30:00
13,2.0059521,1.6225815,1.0543747,0.7165099,0.42569095,0.2676298,0.20459013,0.12203273,0.057489716,1.445,2010-12-23 06:00:00
14,2.58971,1.9450235,1.2991055,0.8560983,0.45536572,0.26727384,0.19626935,0.106027074,0.03740041,1.504,2010-12-23 06:30:00
15,2.6811175,1.8305961,1.0413386,0.68035394,0.35207245,0.20242304,0.14849326,0.08229991,0.03383159,0.44799998,2010-12-23 07:00:00
16,2.5074172,1.685429,0.99451095,0.6626697,0.3284129,0.18536004,0.13532215,0.07470854,0.030781733,0.435,2010-12-23 07:30:00
17,2.4115424,1.4911855,0.902124,0.6154211,0.3293654,0.20052154,0.15463144,0.09861504,0.057776302,0.467,2010-12-23 08:00:00
18,1.9916534,1.1361195,0.5084734,0.361441,0.22503668,0.14635397,0.115266,0.07536899,0.0450777,0.466,2010-12-23 08:30:00
19,1.8853344,0.9867766,0.45159858,0.3405554,0.22492714,0.15388298,0.1251557,0.087843485,0.05922625,0.54,2010-12-23 09:00:00
20,2.0439231,1.0799164,0.4399132,0.31470343,0.19273894,0.120155804,0.091124535,0.053620234,0.024981363,0.44,2010-12-23 09:30:00
21,1.7785817,0.9101335,0.42924073,0.3213717,0.19403037,0.10792987,0.07128389,0.021959297,-0.017317615,0.455,2010-12-23 10:00:00
22,2.29565,1.0826769,0.462207,0.34602717,0.21904007,0.13866778,0.10578042,0.062787525,0.029626416,0.475,2010-12-23 10:30:00
23,2.2554421,1.0893004,0.45651698,0.33965757,0.21483341,0.13683021,0.10507215,0.06367022,0.031814232,0.491,2010-12-23 11:00:00
24,2.3888972,1.3213854,0.4621096,0.31988284,0.18304327,0.10156659,0.068931,0.026725985,-0.005535548,0.413,2010-12-23 11:30:00
25,2.122192,1.2924525,0.4733767,0.34521207,0.21734232,0.13981879,0.108569056,0.06802613,0.036951993,0.443,2010-12-23 12:00:00
26,2.3777502,1.3170269,0.51503986,0.3617293,0.21440968,0.1269068,0.09189248,0.04663475,0.012054572,0.45299998,2010-12-23 12:30:00
27,2.3308887,1.3773011,0.58474994,0.42169923,0.25700754,0.15438215,0.11205236,0.056048155,0.012115068,0.48799998,2010-12-23 13:00:00
28,2.6886253,1.785397,0.8049047,0.46855056,0.23536149,0.1182936,0.073844485,0.017819483,-0.024122007,0.507,2010-12-23 13:30:00
29,2.8679814,1.8088739,0.83730286,0.48703068,0.26523516,0.15365592,0.1111619,0.05751788,0.017309686,0.427,2010-12-23 14:00:00
30,2.9729557,2.0471213,0.93507236,0.5279542,0.27537555,0.15243845,0.10602474,0.047651313,0.0040225154,0.452,2010-12-23 14:30:00
31,3.1347342,2.1994183,1.1195663,0.6280328,0.3189904,0.18172216,0.13114943,0.06822732,0.021594215,0.458,2010-12-23 15:00:00
32,3.2959392,2.3560665,1.3287185,0.76191866,0.3388224,0.17416254,0.11575961,0.044283316,-0.00801206,0.526,2010-12-23 15:30:00
33,3.4474196,2.6143723,1.5702173,0.8847422,0.37373942,0.19108085,0.12747218,0.05018974,-0.0060436903,0.74,2010-12-23 16:00:00
34,3.9940786,2.8384714,1.7092044,1.06979,0.42796662,0.18619944,0.10401743,0.005415958,-0.06559272,5.773,2010-12-23 16:30:00
35,4.913905,4.0433984,2.9540057,2.2199762,0.9006701,0.32450986,0.16976382,0.001499411,-0.11122084,5.871,2010-12-23 17:00:00
36,6.309427,5.303855,4.17571,3.3512645,1.6939998,0.6280233,0.34028506,0.051363792,-0.12911195,4.7859993,2010-12-23 17:30:00
37,7.8363776,5.915287,4.4523277,3.6727636,2.2081962,0.9564436,0.5578246,0.1442485,-0.11716834,4.484,2010-12-23 18:00:00
38,8.957216,6.6017594,4.791378,3.8973997,2.5655155,1.5220014,1.0486541,0.41622198,-0.043408606,4.553,2010-12-23 18:30:00
39,9.850563,7.467409,5.5679665,4.5569043,2.9500754,1.7251445,1.1911745,0.503234,0.029302754,5.307,2010-12-23 19:00:00
40,9.905921,7.5004954,5.8446627,4.9967055,3.4661312,2.027948,1.4102993,0.653333,0.1270743,4.424,2010-12-23 19:30:00
41,8.984421,7.2417192,5.728326,4.8269277,3.2501774,1.9669174,1.4163011,0.6935864,0.13954842,4.556,2010-12-23 20:00:00
42,9.851356,7.4537964,5.789159,4.834887,3.134492,1.7669094,1.1947179,0.44440913,-0.13179553,4.5319996,2010-12-23 20:30:00
43,8.031117,6.3938446,5.167392,4.5083933,3.3666966,2.252701,1.6655011,0.81902426,0.19158173,4.482,2010-12-23 21:00:00
44,7.2599645,5.5774765,4.364676,3.747161,2.7287931,1.791664,1.3185773,0.64811796,0.1429784,4.363,2010-12-23 21:30:00
45,7.5032554,5.5553765,4.1876197,3.5445201,2.5320141,1.6321726,1.1874948,0.567607,0.10668932,4.5469995,2010-12-23 22:00:00
46,6.5217624,4.9286165,3.506904,2.8232837,1.8472008,1.0730512,0.73254067,0.30675352,0.010522466,4.328,2010-12-23 22:30:00
47,5.1286693,4.261391,2.986752,2.2380686,1.3051096,0.68864447,0.4347929,0.12296626,-0.0914257,4.096,2010-12-23 23:00:00
48,7.2212453,5.2725973,4.084097,3.433303,2.2737482,1.2971606,0.9003273,0.41150996,0.05432189,1.555,2010-12-23 23:30:00
49,5.412764,3.843719,2.6717646,2.0578659,1.107232,0.5234308,0.30829322,0.042626344,-0.1544563,0.996,2010-12-24 00:00:00
50,4.0431337,3.0581088,1.8618416,1.2896343,0.67180395,0.3629126,0.24800111,0.10289132,-0.007583248,2.252,2010-12-24 00:30:00
51,2.7939308,1.8800939,1.1126322,0.80472803,0.49611285,0.31502387,0.24151178,0.14420517,0.0670761,1.388,2010-12-24 01:00:00
52,2.1269984,1.4175065,0.9232974,0.71465653,0.47289786,0.31972596,0.2558724,0.16982967,0.100127354,1.171,2010-12-24 01:30:00
53,1.9386321,1.3135253,0.8194073,0.66310656,0.45951277,0.309824,0.24279152,0.14896695,0.07088237,1.169,2010-12-24 02:00:00
54,1.7422031,1.2747369,0.8577673,0.65864855,0.43099242,0.28858075,0.22882216,0.14758335,0.081133,1.222,2010-12-24 02:30:00
55,1.5832839,1.1522499,0.7174428,0.5808456,0.4122799,0.29166204,0.23792331,0.16254678,0.09934418,1.211,2010-12-24 03:00:00
56,1.6915821,1.2479631,0.73648787,0.5797326,0.40202004,0.2816723,0.22928306,0.1567898,0.09676334,0.958,2010-12-24 03:30:00
57,1.8176613,1.5366417,1.0163252,0.73404473,0.45010233,0.29452893,0.23238884,0.14977317,0.083132036,0.733,2010-12-24 04:00:00
58,1.7395742,1.1658038,0.70673317,0.5729603,0.4016882,0.27557087,0.21851622,0.13755591,0.068741426,0.784,2010-12-24 04:30:00
59,1.5448775,0.8747437,0.60483783,0.4974892,0.3443873,0.22559944,0.17134179,0.09470003,0.030539729,0.732,2010-12-24 05:00:00
60,2.0772226,1.4420807,0.8530782,0.62828076,0.39581755,0.2545184,0.19666001,0.11994882,0.059175853,0.708,2010-12-24 05:30:00
61,2.6922002,2.2528586,1.6563485,1.1720445,0.6525644,0.3983293,0.30085698,0.17544454,0.07872017,0.71,2010-12-24 06:00:00
62,3.3048687,2.3628595,1.3675729,0.9301574,0.54136646,0.3241223,0.23778985,0.12556206,0.03871827,1.381,2010-12-24 06:30:00
63,3.273953,2.1964047,1.2802544,0.87455714,0.49696156,0.31475577,0.24807432,0.16575058,0.10522609,0.583,2010-12-24 07:00:00
64,3.2749755,2.3188257,1.5791686,1.1762421,0.5744771,0.30913684,0.22412902,0.12518945,0.055650406,0.595,2010-12-24 07:30:00
65,4.028402,2.7779186,1.7528987,1.28583,0.6205311,0.3205053,0.22426605,0.11250247,0.03413029,0.589,2010-12-24 08:00:00
66,3.2845078,2.1256156,1.1293349,0.71989846,0.40193617,0.24203026,0.18168114,0.10594256,0.049483474,0.656,2010-12-24 08:30:00
67,3.0712621,2.1307905,1.1989053,0.73379266,0.3844192,0.22824651,0.17113467,0.100412704,0.048232507,1.156,2010-12-24 09:00:00
68,3.171349,1.9439695,0.95157546,0.60680765,0.34479457,0.21054448,0.15942785,0.09495756,0.046684857,1.5319998,2010-12-24 09:30:00
69,3.0355766,2.0711958,0.99929935,0.6584544,0.35593334,0.17921524,0.1076831,0.013794774,-0.059441783,1.074,2010-12-24 10:00:00
70,3.5799,2.1782048,0.9713608,0.6437009,0.37786746,0.23258506,0.17600885,0.1038476,0.049309667,0.733,2010-12-24 10:30:00
71,3.7267349,2.395574,1.1293108,0.6647993,0.34136856,0.17958203,0.118229315,0.040967938,-0.016812196,0.676,2010-12-24 11:00:00
72,3.8486743,2.711315,1.3572662,0.76582754,0.38957578,0.22092217,0.15864763,0.08109153,0.023569591,0.86,2010-12-24 11:30:00
73,3.7554815,2.8139071,1.4967946,0.8065503,0.38258022,0.20661712,0.142771,0.06384271,0.005634548,0.99100006,2010-12-24 12:00:00
74,3.7306,2.5366983,1.3462735,0.76485175,0.3761291,0.19991998,0.13475728,0.05355929,-0.0066889124,1.016,2010-12-24 12:30:00
75,3.621388,2.3965938,1.2386212,0.77928674,0.42961636,0.24068896,0.1661355,0.069555305,-0.004946344,1.137,2010-12-24 13:00:00
76,3.7417247,2.4971504,1.4197909,0.8759791,0.41085207,0.21069881,0.1389329,0.050817654,-0.013795029,1.048,2010-12-24 13:30:00
77,3.8069797,2.4146132,1.282745,0.7898017,0.43586564,0.25984582,0.193313,0.109662585,0.047180135,1.038,2010-12-24 14:00:00
78,4.046628,2.684105,1.6312279,1.0074242,0.48045382,0.26442015,0.18717237,0.09230921,0.02271262,1.255,2010-12-24 14:30:00
79,4.3133044,2.9146094,1.8101485,1.1701632,0.5290905,0.28474808,0.1999132,0.09697706,0.022140084,1.728,2010-12-24 15:00:00
80,5.1607018,3.7136192,2.3885236,1.6892265,0.6554811,0.25697252,0.13278194,-0.011237709,-0.112417184,2.5009997,2010-12-24 15:30:00
81,6.057222,4.7058263,3.293302,2.436699,1.0052632,0.43553898,0.27356282,0.09171302,-0.033194326,4.034,2010-12-24 16:00:00
82,7.6721425,6.054597,4.348654,3.4432063,1.767588,0.6820094,0.39844075,0.10349534,-0.088175885,5.7579994,2010-12-24 16:30:00
83,9.545109,7.9022446,5.8451138,4.7248445,2.9086826,1.3184738,0.7298231,0.14798309,-0.19111465,7.229,2010-12-24 17:00:00
84,10.913328,8.825433,6.7950916,5.6284943,3.6237614,1.9591779,1.2811837,0.52990806,0.07964592,7.6660004,2010-12-24 17:30:00
85,11.507493,8.943274,6.834339,5.6979856,3.7379348,2.0840795,1.4195158,0.64616644,0.13861515,7.233,2010-12-24 18:00:00
86,11.007664,8.095388,6.072778,5.1075444,3.6510527,2.4529426,1.8812518,1.0639405,0.41145042,5.241,2010-12-24 18:30:00
87,11.409895,8.443471,6.284478,5.21347,3.6138215,2.3501585,1.766378,0.96135753,0.3536508,5.16,2010-12-24 19:00:00
88,12.019397,9.129517,7.0966854,5.968375,4.0277534,2.4642034,1.7930732,0.89403266,0.18014838,4.8329997,2010-12-24 19:30:00
89,9.12706,7.292643,5.7163916,4.8263016,3.3839405,2.2359438,1.7195563,0.99893457,0.40102044,4.97,2010-12-24 20:00:00
90,11.372302,8.896432,7.0413165,5.950584,4.0231605,2.5215588,1.8919514,1.0468677,0.36610585,5.295,2010-12-24 20:30:00
91,8.724867,6.8619123,5.545139,4.8672223,3.7366707,2.6816664,2.1344135,1.3152773,0.6510819,4.848,2010-12-24 21:00:00
92,8.960427,7.036342,5.5560346,4.767916,3.476379,2.3487144,1.8052595,1.0385938,0.4323872,4.923,2010-12-24 21:30:00
93,8.675002,6.642914,5.1707854,4.4265027,3.2220907,2.1761634,1.6808689,0.99870425,0.47281358,4.924,2010-12-24 22:00:00
94,7.767198,5.7933497,4.4739175,3.7944798,2.6327977,1.5797688,1.1093887,0.52584976,0.11865999,4.847,2010-12-24 22:30:00
95,7.428624,5.1871033,3.7054882,2.9982154,1.8578842,0.91332436,0.5262078,0.069171175,-0.23933473,4.7869997,2010-12-24 23:00:00
96,9.814324,7.3883653,5.9158835,5.137208,3.769497,2.4531446,1.8037199,0.92013013,0.25700706,3.19,2010-12-24 23:30:00
97,7.886907,5.655715,4.231786,3.5195138,2.3236132,1.287062,0.82488585,0.22770031,-0.2114608,2.198,2010-12-25 00:00:00
98,6.6761446,5.2456493,3.5628345,2.748496,1.5708528,0.79300076,0.50065863,0.14511071,-0.11257647,1.8209999,2010-12-25 00:30:00
99,4.950602,3.6588328,2.5523927,1.9528275,1.0847132,0.60545254,0.43027705,0.21187083,0.04735906,1.5089998,2010-12-25 01:00:00
100,3.8758295,2.733706,2.002186,1.6123266,0.98330116,0.5700791,0.41456595,0.21957427,0.07127598,3.013,2010-12-25 01:30:00
101,4.0860353,3.3078635,1.9426535,1.4212693,0.8729444,0.5129925,0.35799038,0.14517115,-0.029327411,1.229,2010-12-25 02:00:00
102,2.8625145,2.2110794,1.6506482,1.3097622,0.75878125,0.43324015,0.30936605,0.14922862,0.023286639,1.2179999,2010-12-25 02:30:00
103,2.6988676,2.2493756,1.5605073,1.1245695,0.69645375,0.44117954,0.33397385,0.1876074,0.067227915,1.254,2010-12-25 03:00:00
104,2.6416574,2.206443,1.3880345,0.973125,0.589024,0.3627778,0.2690389,0.14276901,0.04075286,1.21,2010-12-25 03:30:00
105,2.681406,2.3665516,1.7107891,1.2103581,0.65276957,0.37800875,0.2738508,0.13841124,0.030718276,1.204,2010-12-25 04:00:00
106,2.466703,1.9144946,1.0991873,0.8365558,0.5430115,0.34056765,0.25069436,0.12394507,0.016312934,0.738,2010-12-25 04:30:00
107,2.1085947,1.3073553,0.8091163,0.64131653,0.41612887,0.2479026,0.17220545,0.066096805,-0.022215998,0.564,2010-12-25 05:00:00
108,2.703258,1.7775186,1.0802827,0.8119595,0.50321496,0.3092033,0.22999075,0.12578319,0.044097118,0.511,2010-12-25 05:30:00
109,2.7109687,2.0241446,1.1679895,0.86637175,0.5359202,0.3227597,0.23318703,0.11295117,0.017055932,0.49600002,2010-12-25 06:00:00
110,2.294322,1.2367177,0.73774004,0.5710298,0.35832188,0.20922595,0.14501277,0.05805643,-0.0115678795,0.624,2010-12-25 06:30:00
111,2.8722553,1.5795546,0.8404151,0.62623346,0.39800856,0.26054457,0.20580597,0.1354228,0.08195455,0.506,2010-12-25 07:00:00
112,3.470336,2.3278632,1.3747836,0.9123558,0.46189335,0.25066727,0.17449501,0.08114548,0.0129481945,1.387,2010-12-25 07:30:00
113,5.4595942,3.8085172,2.2054946,1.4523151,0.6658504,0.33394992,0.21955346,0.08198359,-0.017127654,1.092,2010-12-25 08:00:00
114,5.556626,3.6957479,2.0625324,1.2571248,0.61830646,0.3162607,0.20484535,0.06657993,-0.03553612,0.958,2010-12-25 08:30:00
115,5.3565354,4.0404325,2.7242186,2.0131304,0.8853634,0.44645092,0.31050935,0.15315852,0.042797305,2.064,2010-12-25 09:00:00
116,6.291101,4.4598804,2.8304267,1.9806869,0.9084551,0.497657,0.36240283,0.20232649,0.08824337,3.424,2010-12-25 09:30:00
117,7.469174,5.7902007,4.10692,2.8942816,1.260181,0.5996757,0.36717102,0.08002261,-0.13368058,3.839,2010-12-25 10:00:00
118,8.683887,6.679874,4.445673,3.3117697,1.4172846,0.70852906,0.49749148,0.25562248,0.08689097,2.935,2010-12-25 10:30:00
119,9.211843,7.3343916,4.9571047,3.7726438,1.5678099,0.58025366,0.31497782,0.022002643,-0.17707399,2.735,2010-12-25 11:00:00
120,8.9600935,7.3261886,4.853524,3.7302992,1.706017,0.76293707,0.51931053,0.25260496,0.0720502,2.934,2010-12-25 11:30:00
121,7.9725432,6.601381,4.748387,3.482362,1.4650965,0.66602933,0.45298326,0.21744515,0.05702157,4.881,2010-12-25 12:00:00
122,7.887483,6.1519475,4.3305125,3.2993696,1.2944245,0.5409954,0.33195317,0.0967854,-0.065347396,5.656,2010-12-25 12:30:00
123,8.073276,6.008568,4.189915,3.0322435,1.2886298,0.6291755,0.40653738,0.13614605,-0.06256345,5.746,2010-12-25 13:00:00
124,7.6527963,5.657861,3.8818345,3.0153859,1.5213711,0.67229843,0.43168756,0.16873515,-0.008216566,6.169,2010-12-25 13:30:00
125,7.594996,5.2567687,3.6148736,2.5066714,1.1527547,0.617302,0.4362606,0.21970691,0.06415399,5.97,2010-12-25 14:00:00
126,7.94544,5.612252,3.9456937,3.0115075,1.3368692,0.6475117,0.43831876,0.19740334,0.028764991,3.614,2010-12-25 14:30:00
127,7.7955413,5.3980026,3.727236,2.8445897,1.2922314,0.6051826,0.39704654,0.15823054,-0.008432317,4.239,2010-12-25 15:00:00
128,9.02964,6.3712034,4.3455944,3.3267994,1.5586469,0.58202505,0.29280093,-0.028466273,-0.24652758,3.79,2010-12-25 15:30:00
129,9.7112465,7.428123,5.364502,4.1735644,2.0417504,0.8491517,0.5152477,0.15297094,-0.088870466,4.001,2010-12-25 16:00:00
130,10.68004,8.353424,6.1174607,4.9442053,2.7952366,1.131214,0.65246636,0.16349748,-0.14769705,3.8180003,2010-12-25 16:30:00
131,12.040183,9.428162,6.872154,5.6312394,3.541852,1.6562626,0.9481394,0.22099009,-0.21813193,3.7549999,2010-12-25 17:00:00
132,13.0624695,10.246274,7.851751,6.517454,4.10882,2.1373057,1.398247,0.5939166,0.09589316,3.704,2010-12-25 17:30:00
133,12.641622,9.739128,7.400894,6.1394196,4.0094595,2.2782037,1.5812539,0.76269025,0.22101498,3.802,2010-12-25 18:00:00
134,11.757881,8.634826,6.4515142,5.398409,3.7925637,2.4614391,1.8249726,0.91049385,0.16759968,3.7480001,2010-12-25 18:30:00
135,13.159529,9.726849,7.1882186,5.919592,4.0312004,2.5652444,1.9091895,1.0326248,0.37789148,3.882,2010-12-25 19:00:00
136,14.011563,10.533672,8.034712,6.658125,4.3963,2.6423836,1.8883438,0.87313795,0.06034557,5.778,2010-12-25 19:30:00
137,10.302113,7.8900332,5.9364667,4.9149914,3.3638492,2.1553206,1.603927,0.8185457,0.14906071,6.35,2010-12-25 20:00:00
138,12.710076,9.814328,7.62624,6.3527513,4.2654757,2.7559226,2.1200356,1.2532383,0.54454833,6.418,2010-12-25 20:30:00
139,10.351117,8.001776,6.309484,5.4564004,4.073776,2.834381,2.217541,1.3322539,0.633706,7.8169994,2010-12-25 21:00:00
140,10.003058,7.8727345,6.1881247,5.2617483,3.7358696,2.4459481,1.8455988,1.0153092,0.36201915,7.194,2010-12-25 21:30:00
141,9.571139,7.26748,5.4865193,4.6124544,3.277484,2.2107365,1.7286078,1.0678954,0.543337,6.576,2010-12-25 22:00:00
142,8.05303,5.8908367,4.445488,3.7150762,2.504904,1.4747207,1.0248656,0.45146635,0.031281304,4.6,2010-12-25 22:30:00
143,8.09892,5.446228,3.8049464,3.03338,1.8279208,0.8761546,0.4790572,-0.013731708,-0.36385292,3.5499997,2010-12-25 23:00:00
144,9.674428,6.8909454,5.155461,4.407975,3.2371671,2.1927083,1.6622322,0.8580177,0.1622535,1.483,2010-12-25 23:30:00
145,7.116592,5.213179,3.8147159,3.189796,2.217878,1.3863245,0.98463476,0.4023084,-0.08560669,1.091,2010-12-26 00:00:00
146,6.9618664,5.3927155,3.6970844,2.8875785,1.7176797,0.8200552,0.42627618,-0.09283969,-0.48277536,1.229,2010-12-26 00:30:00
147,5.1829295,3.8378837,2.834134,2.2907715,1.33656,0.64278835,0.3878803,0.0811256,-0.14152043,1.256,2010-12-26 01:00:00
148,4.221981,3.0149508,2.277935,1.879624,1.1686555,0.58153224,0.34891835,0.06362798,-0.14633316,1.313,2010-12-26 01:30:00
149,4.9287477,4.1140347,2.5701413,1.671398,0.8507286,0.35585162,0.14799328,-0.13424258,-0.3638039,1.316,2010-12-26 02:00:00
150,3.0707915,2.3711917,1.8206629,1.479592,0.81462324,0.35987625,0.19419178,-0.013011868,-0.17127301,1.252,2010-12-26 02:30:00
151,3.1659002,2.713888,2.1043804,1.53331,0.757658,0.37284124,0.22136149,0.02001356,-0.14251596,1.3179998,2010-12-26 03:00:00
152,3.1523635,2.729955,1.9412987,1.2901828,0.62076116,0.2750168,0.13925157,-0.038032588,-0.17692535,1.02,2010-12-26 03:30:00
153,3.1127896,2.8286843,2.2621968,1.6783807,0.79144514,0.345734,0.19236986,0.0029102627,-0.14183947,0.68799996,2010-12-26 04:00:00
154,3.0030668,2.5327957,1.7892575,1.155893,0.58868337,0.27768278,0.14837672,-0.028596077,-0.17544878,0.57899994,2010-12-26 04:30:00
155,2.4566813,1.9201814,1.0418046,0.7311271,0.39075524,0.16395499,0.06612246,-0.068038754,-0.17770638,0.647,2010-12-26 05:00:00
156,3.1685395,2.321543,1.5252832,1.1243656,0.6074383,0.29385486,0.17239991,0.019353991,-0.09516487,0.684,2010-12-26 05:30:00
157,3.4957104,2.779183,1.7087554,1.1557808,0.6227299,0.31388226,0.18886566,0.02409177,-0.10542495,0.6,2010-12-26 06:00:00
158,3.0254924,1.928863,0.9942316,0.6855958,0.34943035,0.13845535,0.05164734,-0.06302139,-0.15290245,0.682,2010-12-26 06:30:00
159,3.481312,2.219597,1.0733625,0.72315085,0.39427528,0.21455169,0.14562301,0.058678508,-0.0063209618,0.668,2010-12-26 07:00:00
160,3.9623249,2.9280963,1.8141099,1.2546618,0.53759927,0.22163521,0.11840974,-0.00222537,-0.08709819,0.604,2010-12-26 07:30:00
161,5.7011533,4.3768888,2.5745544,1.7138301,0.6854659,0.28135172,0.150518,-0.0027400192,-0.11098604,0.67,2010-12-26 08:00:00
162,5.42387,3.804352,2.3049278,1.4076477,0.5599505,0.21742235,0.09811364,-0.046225622,-0.1507159,0.63399994,2010-12-26 08:30:00
163,5.1972313,4.0045857,2.7291374,2.0854902,0.9052753,0.33615494,0.17723925,0.0009578144,-0.1190209,0.62,2010-12-26 09:00:00
164,6.070428,4.552189,2.72326,1.8955891,0.8322156,0.40687796,0.26904964,0.10738658,-0.006981549,0.96800005,2010-12-26 09:30:00
165,7.6755033,5.9326906,4.0477924,2.7083402,1.0755001,0.4026432,0.1621567,-0.13662252,-0.3599711,2.418,2010-12-26 10:00:00
166,8.864551,7.038721,4.625908,3.3934639,1.3639834,0.5507494,0.31707293,0.05327526,-0.12873527,1.581,2010-12-26 10:30:00
167,8.673183,6.9889617,4.702413,3.5381167,1.4092177,0.35354966,0.076385126,-0.2255757,-0.42869484,1.787,2010-12-26 11:00:00
168,9.082969,7.359457,4.7357655,3.5852215,1.5493834,0.5872437,0.3331402,0.0541021,-0.13507262,1.236,2010-12-26 11:30:00
169,7.4620376,6.176674,4.407075,3.139067,1.2474258,0.54302233,0.34388012,0.11983424,-0.034501858,2.302,2010-12-26 12:00:00
170,7.8177385,6.101795,4.296247,3.2891033,1.2554767,0.41985813,0.19674031,-0.05108818,-0.22049701,3.256,2010-12-26 12:30:00
171,8.786309,6.932046,4.7932673,3.6281497,1.4925712,0.60689116,0.329407,0.0019192888,-0.23388366,5.5889997,2010-12-26 13:00:00
172,8.455753,6.504576,4.6214666,3.6953547,2.165043,0.84062684,0.43446422,0.03389154,-0.21496806,7.066,2010-12-26 13:30:00
173,9.394368,6.517991,4.6608324,3.4893026,1.50376,0.648871,0.38409406,0.07938775,-0.13319421,4.109,2010-12-26 14:00:00
174,9.593662,7.20911,5.1132245,4.0816584,2.052007,0.8203854,0.5008784,0.15757897,-0.071741685,4.4859996,2010-12-26 14:30:00
175,9.691607,7.012782,4.774221,3.727044,1.8060997,0.69332343,0.38632828,0.050815947,-0.17550357,5.197,2010-12-26 15:00:00
176,10.481017,7.607725,5.1041403,3.90694,1.8974558,0.5301463,0.12337411,-0.31049696,-0.5949925,6.341,2010-12-26 15:30:00
177,10.862622,8.4777775,6.268175,4.965601,2.608594,1.0483481,0.6182682,0.16844925,-0.12356606,6.608,2010-12-26 16:00:00
178,10.424939,8.249152,6.056132,4.9046407,2.866787,1.0972744,0.5291711,-0.03931475,-0.39081785,6.91,2010-12-26 16:30:00
179,11.204541,8.737524,6.432061,5.304076,3.359427,1.5070453,0.8280614,0.14955367,-0.258278,6.735,2010-12-26 17:00:00
180,12.625689,9.962023,7.6320057,6.3031254,3.825798,1.853329,1.1577829,0.40845612,-0.06080486,6.842,2010-12-26 17:30:00
181,12.381509,9.494663,7.2089386,5.966996,3.849152,2.1184955,1.4369437,0.65770406,0.15114191,6.635,2010-12-26 18:00:00
182,11.496864,8.323283,6.1695065,5.1527886,3.616769,2.337513,1.7113572,0.7697628,-0.05134593,8.362,2010-12-26 18:30:00
183,15.336961,11.365942,8.403165,6.877228,4.581503,2.8325243,2.0640512,1.0466492,0.2881638,7.167,2010-12-26 19:00:00
184,15.500691,11.532534,8.911594,7.49831,5.0462375,2.9078984,1.9549443,0.6982445,-0.26544088,6.879,2010-12-26 19:30:00
185,11.574231,8.711619,6.4787254,5.314199,3.5266912,2.1185753,1.4728998,0.54898876,-0.24521632,6.781,2010-12-26 20:00:00
186,15.122225,11.356004,8.854269,7.439822,4.9556565,3.0129075,2.2010176,1.1166093,0.25344062,6.926,2010-12-26 20:30:00
187,12.435564,9.598994,7.5607376,6.536685,4.887514,3.3987615,2.6278496,1.4395934,0.43275443,6.648,2010-12-26 21:00:00
188,11.96618,9.507017,7.565826,6.4855685,4.6447725,3.0005586,2.1945467,1.0297016,0.09526702,6.75,2010-12-26 21:30:00
189,11.936278,9.205319,6.9478874,5.8485813,4.1635447,2.757874,2.0924244,1.1541078,0.40113655,6.9929996,2010-12-26 22:00:00
190,10.4714155,7.6157985,5.426914,4.4097986,2.8332553,1.5240848,0.9465763,0.20638733,-0.33575696,5.731,2010-12-26 22:30:00
191,10.769541,7.6876316,4.9814134,3.8607643,2.3058069,1.1023669,0.5672435,-0.13734865,-0.6579784,2.07,2010-12-26 23:00:00
192,6.7716427,5.6118774,3.7124295,2.9772427,2.0147772,1.2730751,0.93058103,0.44570348,0.043722592,1.944,2010-12-26 23:30:00
193,5.9970927,4.528187,3.0624597,2.449499,1.5701565,0.9029341,0.6085634,0.20701492,-0.11560162,1.9969999,2010-12-27 00:00:00
194,6.1194715,4.6195316,3.0148013,2.2738893,1.2529783,0.5178333,0.2059059,-0.20240037,-0.512208,1.8229998,2010-12-27 00:30:00
195,4.8776846,3.5366044,2.5169892,1.9498165,1.0655938,0.51337737,0.30714083,0.05022856,-0.14256991,1.527,2010-12-27 01:00:00
196,4.4563217,3.088493,2.184171,1.6953434,0.9370674,0.4368152,0.24358459,-0.0018037213,-0.19008528,1.172,2010-12-27 01:30:00
197,4.7378364,3.8140743,2.1387177,1.5174761,0.86675006,0.43769115,0.25221667,-0.0033479051,-0.21387018,1.146,2010-12-27 02:00:00
198,3.213474,2.4603,1.8438367,1.4459559,0.7585739,0.34041458,0.1817544,-0.022552984,-0.18226668,1.102,2010-12-27 02:30:00
199,3.3882296,2.8564441,2.070365,1.3996397,0.7188953,0.34987614,0.19842379,-0.00689492,-0.17542458,1.077,2010-12-27 03:00:00
200,3.2912033,2.7945268,1.8488225,1.2031373,0.59119654,0.25493154,0.119990535,-0.057586275,-0.1970865,1.221,2010-12-27 03:30:00
201,3.3173497,2.988834,2.3117244,1.7204273,0.8903114,0.39635557,0.22078218,0.005785711,-0.15657462,0.872,2010-12-27 04:00:00
202,3.7852428,3.248357,2.4535408,1.609995,0.7431192,0.3230163,0.15329584,-0.07619001,-0.2648205,0.9459999,2010-12-27 04:30:00
203,3.2886932,2.631554,1.406234,0.9366944,0.45928916,0.15167737,0.02039774,-0.15867817,-0.3044236,0.901,2010-12-27 05:00:00
204,3.8352094,2.8732777,2.0306532,1.5298939,0.7269352,0.25628817,0.08916256,-0.11005934,-0.25162244,0.98,2010-12-27 05:30:00
205,4.5728693,3.874756,2.9565074,2.1695826,0.9460625,0.40112746,0.20581147,-0.03839998,-0.22280313,0.91999996,2010-12-27 06:00:00
206,4.279672,3.194064,2.04995,1.3404752,0.5773917,0.20167124,0.06133056,-0.115505666,-0.24889651,0.964,2010-12-27 06:30:00
207,5.095058,3.7427726,1.8214706,1.0761392,0.4749337,0.19226667,0.0888326,-0.03893235,-0.1329109,0.807,2010-12-27 07:00:00
208,5.1417375,4.0647955,2.6913335,1.8675706,0.711025,0.2356292,0.09186438,-0.07167261,-0.1846818,1.366,2010-12-27 07:30:00
209,6.684427,5.4667754,3.3474224,2.079317,0.7347389,0.2765677,0.12906507,-0.044093467,-0.16674004,1.319,2010-12-27 08:00:00
210,5.7666936,4.248817,2.5433848,1.508945,0.5632238,0.21018578,0.08856461,-0.0581397,-0.16416946,1.3719999,2010-12-27 08:30:00
211,5.5447226,4.3855333,2.9285576,2.1958094,0.89705473,0.3227091,0.16333625,-0.014136939,-0.13538375,1.335,2010-12-27 09:00:00
212,5.9290557,4.7482486,2.7133234,1.8041898,0.7407762,0.34472707,0.21565048,0.06353305,-0.044527646,1.953,2010-12-27 09:30:00
213,6.943487,5.31471,3.4638126,2.171258,0.84194016,0.27281463,0.06433637,-0.1973383,-0.39446294,1.6479999,2010-12-27 10:00:00
214,8.207338,6.561353,4.0341687,2.6865134,1.0065074,0.4371705,0.2554371,0.04209311,-0.10922779,1.578,2010-12-27 10:30:00
215,7.4369974,5.8045845,3.5771277,2.4048064,0.8089811,0.2464905,0.0670706,-0.14302309,-0.29152423,1.629,2010-12-27 11:00:00
216,7.638169,6.1098433,3.5820804,2.476844,0.89691633,0.33039883,0.15428947,-0.05061302,-0.19509202,1.504,2010-12-27 11:30:00
217,5.8435416,4.737991,2.93232,1.7488445,0.750164,0.39405182,0.2718446,0.12424532,0.017301654,1.231,2010-12-27 12:00:00
218,6.4224505,4.800133,3.1461372,2.147493,0.7583935,0.29953453,0.15151347,-0.02328146,-0.14787458,2.952,2010-12-27 12:30:00
219,7.2325845,5.4439054,3.492805,2.25515,0.91446495,0.3915755,0.20525146,-0.02590406,-0.19849768,2.314,2010-12-27 13:00:00
220,7.8745637,6.042639,4.174209,3.1732056,1.4708157,0.5100559,0.24332386,-0.045699675,-0.23912448,2.48,2010-12-27 13:30:00
221,8.911525,5.9583864,4.027653,2.7687094,1.126345,0.4748681,0.25840107,0.0015332599,-0.18182835,2.446,2010-12-27 14:00:00
222,9.135587,7.193466,4.909175,3.7607274,1.659638,0.67629296,0.4147483,0.12665536,-0.06910832,3.633,2010-12-27 14:30:00
223,9.643289,7.8493733,5.2271442,3.9508443,1.851197,0.66136694,0.35557693,0.02829073,-0.18975657,4.088,2010-12-27 15:00:00
224,10.454983,8.3920965,5.7022476,4.2593255,1.9650251,0.47406286,0.07481995,-0.33854902,-0.6058826,4.439,2010-12-27 15:30:00
225,10.314962,8.509343,6.5644784,5.3145537,2.6682377,0.94682163,0.55128443,0.15192187,-0.1037192,4.476,2010-12-27 16:00:00
226,10.085097,8.479643,6.399673,5.122997,2.7653582,0.84945005,0.37257606,-0.0914312,-0.38030025,4.728,2010-12-27 16:30:00
227,10.275394,8.626056,6.5591817,5.4129615,3.4390652,1.2990532,0.64224184,0.07027239,-0.2606721,4.6709995,2010-12-27 17:00:00
228,12.012829,9.903471,7.836167,6.6255765,4.1669774,1.5719653,0.8753437,0.22999136,-0.15504493,4.912,2010-12-27 17:30:00
229,12.644756,9.73062,7.3330503,6.0460615,3.6992683,1.6657203,1.0114448,0.3505587,-0.05917188,5.429,2010-12-27 18:00:00
230,13.351618,9.980591,7.296746,5.922542,3.816127,2.167266,1.4067616,0.34330636,-0.45913973,5.182,2010-12-27 18:30:00
231,16.673716,12.976864,9.905753,8.263956,5.28188,2.6978369,1.6764928,0.5155908,-0.22620337,5.05,2010-12-27 19:00:00
232,16.679726,12.231858,9.485209,8.121631,5.73409,3.286582,2.0386388,0.47371495,-0.5437434,4.814,2010-12-27 19:30:00
233,12.906872,9.837291,7.5102453,6.2016764,3.9413507,2.022746,1.1593914,-0.018283209,-0.95961016,5.16,2010-12-27 20:00:00
234,17.782244,13.199137,10.246407,8.767313,6.016467,3.1758466,1.9469438,0.51271045,-0.42510048,4.724,2010-12-27 20:30:00
235,14.793236,11.407195,8.875304,7.571076,5.4442787,3.4951632,2.4781673,0.96796477,-0.17479289,5.045,2010-12-27 21:00:00
236,14.039317,11.327641,9.13687,7.8644037,5.513952,3.2455523,2.160479,0.76742977,-0.1769271,4.624,2010-12-27 21:30:00
237,13.76131,11.251345,8.625167,7.133484,4.8235097,2.930901,2.074033,0.9732703,0.19754149,4.716,2010-12-27 22:00:00
238,13.732875,10.872813,7.7831264,5.987966,3.4341402,1.6590927,0.9803994,0.17352428,-0.39307764,2.794,2010-12-27 22:30:00
239,12.05653,9.685688,6.7841387,4.980162,2.7015831,1.1887765,0.56591785,-0.20963289,-0.75491273,1.857,2010-12-27 23:00:00
240,4.9781456,4.1252193,2.635773,2.1151514,1.4754332,1.0120647,0.80389214,0.51045173,0.2636541,1.8419999,2010-12-27 23:30:00
241,4.2658734,2.9281201,2.0349803,1.6448148,1.0976158,0.699539,0.5267607,0.29151252,0.10138332,1.655,2010-12-28 00:00:00
242,3.9979653,2.7561424,1.8309246,1.4381946,0.91187006,0.538578,0.37767863,0.15959693,-0.015449241,1.21,2010-12-28 00:30:00
243,3.0769355,2.1966443,1.5429971,1.2254065,0.79923284,0.5123798,0.39312926,0.23497188,0.110161245,1.002,2010-12-28 01:00:00
244,2.9627686,2.149418,1.5430331,1.2204082,0.76660144,0.46926853,0.34861314,0.18979615,0.06402598,1.284,2010-12-28 01:30:00
245,3.2030563,2.3725927,1.4178658,1.1339695,0.78390855,0.53349805,0.42226204,0.26695693,0.13773055,0.989,2010-12-28 02:00:00
246,2.4708674,1.853964,1.2966633,1.0012747,0.6418272,0.41299084,0.31636775,0.18436451,0.07584182,1.034,2010-12-28 02:30:00
247,2.6003914,2.1498868,1.4385568,1.0657997,0.69768125,0.4674947,0.369022,0.23312399,0.12015907,0.915,2010-12-28 03:00:00
248,2.562686,2.0410976,1.2127601,0.91257703,0.59643465,0.38953704,0.30046743,0.17830014,0.07851671,0.745,2010-12-28 03:30:00
249,2.6857305,2.2531133,1.4752553,1.0853608,0.6542798,0.40561134,0.30568272,0.17231739,0.064008184,0.825,2010-12-28 04:00:00
250,2.7916362,2.1975198,1.2684721,0.9610937,0.62637407,0.39824077,0.29740176,0.15558955,0.035560332,0.763,2010-12-28 04:30:00
251,2.6214135,2.053842,1.169306,0.88604325,0.56609726,0.34886786,0.25454655,0.12480036,0.01851008,1.061,2010-12-28 05:00:00
252,2.9409273,2.12945,1.4073752,1.0207942,0.5771469,0.32474425,0.22702548,0.10261785,0.008188892,0.79599994,2010-12-28 05:30:00
253,3.4001117,2.673202,1.6520146,1.1788224,0.71339494,0.4369862,0.32411903,0.1747198,0.05689244,0.756,2010-12-28 06:00:00
254,3.2937279,2.205509,1.2205034,0.8917696,0.54089504,0.32236674,0.23258956,0.11406626,0.021210743,0.822,2010-12-28 06:30:00
255,4.357805,2.7460656,1.465746,0.9974072,0.5616709,0.33335993,0.24726194,0.13954343,0.059539415,0.727,2010-12-28 07:00:00
256,4.740982,3.4641664,2.2147174,1.5856594,0.7494676,0.38344228,0.26402864,0.12429103,0.02579867,0.789,2010-12-28 07:30:00
257,5.4087214,3.8602462,2.2459745,1.5034007,0.71694845,0.39021724,0.27853185,0.1446941,0.048529696,0.789,2010-12-28 08:00:00
258,4.90952,3.2198956,1.7259623,1.0817513,0.58333063,0.34021118,0.24955072,0.13647173,0.052618995,1.046,2010-12-28 08:30:00
259,4.659503,3.245487,2.0045128,1.3168718,0.66909766,0.39919028,0.3037073,0.18723884,0.102331646,1.021,2010-12-28 09:00:00
260,4.9480915,3.3200893,1.9147726,1.2354922,0.62763053,0.3649431,0.27129632,0.15676323,0.07309248,1.064,2010-12-28 09:30:00
261,5.0869074,3.6470275,2.0418062,1.2991012,0.68900794,0.36049956,0.2310018,0.0631754,-0.066408694,1.692,2010-12-28 10:00:00
262,6.217444,4.280972,2.3641222,1.439419,0.73946375,0.4295654,0.3164091,0.17628433,0.07284516,1.055,2010-12-28 10:30:00
263,6.100878,4.311225,2.5744576,1.6075597,0.6970516,0.33718315,0.21138228,0.05870608,-0.05213365,1.46,2010-12-28 11:00:00
264,6.514886,4.9495034,2.8517723,1.8436998,0.8010238,0.427404,0.30028182,0.14723092,0.03659587,1.252,2010-12-28 11:30:00
265,5.199926,4.037811,2.1702034,1.266579,0.66793734,0.4038898,0.30711216,0.18700096,0.09815437,1.546,2010-12-28 12:00:00
266,5.9230323,4.236048,2.625758,1.5976397,0.6847291,0.33955592,0.2184323,0.07077959,-0.036953792,1.3719999,2010-12-28 12:30:00
267,6.9195995,4.948896,3.0747807,1.9065564,0.95611715,0.53105295,0.37215382,0.17113654,0.018849453,0.772,2010-12-28 13:00:00
268,7.3892646,5.4997125,3.7434163,2.810901,1.304507,0.60485965,0.39559048,0.15852109,-0.005207958,0.856,2010-12-28 13:30:00
269,8.668951,5.8086705,3.9738894,2.7594335,1.2630303,0.68408364,0.4898154,0.25809813,0.09199773,0.9660001,2010-12-28 14:00:00
270,9.272642,7.315182,5.029721,3.863271,1.7598239,0.8655855,0.62006676,0.34608862,0.15828575,1.672,2010-12-28 14:30:00
271,10.138567,8.127295,5.507541,4.2090874,1.9987962,0.8782485,0.5833097,0.26185545,0.045060623,1.9959999,2010-12-28 15:00:00
272,10.396663,8.30484,5.7546306,4.4614167,2.320575,0.91009253,0.5392743,0.15424062,-0.09586659,3.956,2010-12-28 15:30:00
273,9.649627,7.5276113,5.4941926,4.2686357,2.0913458,0.96844757,0.66212744,0.32932103,0.10641853,2.603,2010-12-28 16:00:00
274,9.20501,7.1606293,5.0436068,3.8894558,1.856007,0.7710093,0.46376148,0.1284496,-0.09633651,4.406,2010-12-28 16:30:00
275,8.7246275,6.8110847,5.013318,4.0355234,2.1965425,0.92161155,0.5701855,0.20440988,-0.031938367,4.954,2010-12-28 17:00:00
276,10.29615,8.316205,6.431054,5.2846437,2.9757388,1.3069127,0.8193331,0.31433132,-0.0056233904,4.9179997,2010-12-28 17:30:00
277,11.964528,9.1871195,6.970777,5.7485924,3.5130415,1.7102524,1.1065493,0.4621308,0.049072314,5.0259995,2010-12-28 18:00:00
278,11.621333,8.574861,6.3157406,5.185449,3.4876268,2.1376157,1.5119396,0.64745116,-0.008662114,4.746,2010-12-28 18:30:00
279,14.261753,10.784408,8.137598,6.686412,4.343201,2.53743,1.7673961,0.79768497,0.12437631,4.664,2010-12-28 19:00:00
280,14.8139105,11.17468,8.797323,7.512652,5.2003894,3.069205,2.1285844,0.9468182,0.10121691,4.923,2010-12-28 19:30:00
281,12.252077,9.691398,7.552757,6.3173475,4.234133,2.5577037,1.819827,0.8199721,0.024954163,4.715,2010-12-28 20:00:00
282,16.489328,12.217402,9.529278,8.043757,5.3102574,3.0694911,2.1670852,1.023627,0.18250713,5.21,2010-12-28 20:30:00
283,13.235236,10.385286,8.262358,7.1644077,5.3466763,3.6587057,2.7921672,1.5538332,0.6319466,4.832,2010-12-28 21:00:00
284,11.942472,9.605175,7.673213,6.5866356,4.7240143,3.0478213,2.2446332,1.1706398,0.40226224,4.8719997,2010-12-28 21:30:00
285,12.246042,9.811889,7.367848,6.0971904,4.2029295,2.6929193,2.0203812,1.145368,0.50708914,4.723,2010-12-28 22:00:00
286,10.968407,8.4921,6.003714,4.7616315,2.9906857,1.6795014,1.1511747,0.5069238,0.048651773,4.704,2010-12-28 22:30:00
287,9.226488,7.186635,4.782507,3.5711749,2.084797,1.0774558,0.66610146,0.15202151,-0.21635059,4.219,2010-12-28 23:00:00
288,7.308788,5.1105304,3.8046532,3.2238853,2.3062277,1.5433336,1.2033244,0.7550772,0.4143847,1.6959999,2010-12-28 23:30:00
289,5.5338993,3.8967717,2.7935505,2.273086,1.4978483,0.92879844,0.68989104,0.3773444,0.13689831,1.7559999,2010-12-29 00:00:00
290,4.4137073,3.1629672,2.1130743,1.6587753,1.0807518,0.70471877,0.5515352,0.35143852,0.19602415,1.458,2010-12-29 00:30:00
291,3.1085482,2.1821928,1.5373625,1.2465842,0.86745626,0.61085194,0.5028277,0.35798967,0.24229234,1.312,2010-12-29 01:00:00
292,2.6492567,1.9307282,1.4053674,1.152272,0.81132835,0.57896614,0.48086926,0.3483793,0.24091798,1.171,2010-12-29 01:30:00
293,3.070015,2.2081447,1.4162744,1.1688099,0.8521436,0.6214084,0.51830924,0.37402034,0.25380638,1.134,2010-12-29 02:00:00
294,2.401119,1.801772,1.2892749,1.0366102,0.7223689,0.51520616,0.42661038,0.3046114,0.20327546,1.099,2010-12-29 02:30:00
295,2.5739253,2.0191739,1.3082521,1.0621879,0.7766952,0.5787214,0.49117765,0.36846334,0.2652423,1.083,2010-12-29 03:00:00
296,2.5293372,1.9613924,1.2597668,1.020363,0.73935926,0.54525775,0.4599079,0.34100145,0.2419424,1.02,2010-12-29 03:30:00
297,2.60395,2.1166077,1.4111668,1.1050304,0.73564726,0.5027869,0.40695754,0.27813724,0.17305379,1.404,2010-12-29 04:00:00
298,2.6683867,1.8270277,1.1645436,0.96309453,0.7012921,0.50606716,0.4170021,0.2896596,0.180339,1.233,2010-12-29 04:30:00
299,2.6309237,1.7025812,1.1243057,0.9301948,0.6698577,0.47537756,0.38785467,0.26515612,0.16302706,0.68899995,2010-12-29 05:00:00
300,2.7872033,1.9349921,1.2716956,0.99651366,0.6607694,0.44133484,0.35055223,0.23049386,0.1360273,0.782,2010-12-29 05:30:00
301,3.2862606,2.5287077,1.6031822,1.2267125,0.8125919,0.54950386,0.43981645,0.2932386,0.1767957,0.784,2010-12-29 06:00:00
302,3.428161,2.3197398,1.3758157,1.0608497,0.70507157,0.47629362,0.38128042,0.25519106,0.15600596,0.732,2010-12-29 06:30:00
303,4.7226233,3.1048381,2.000839,1.4751384,0.8846414,0.5813693,0.4710706,0.33598235,0.23749729,0.79599994,2010-12-29 07:00:00
304,5.6291556,4.072136,2.8659773,2.233581,1.2042665,0.6774976,0.51222044,0.32357267,0.19320792,0.724,2010-12-29 07:30:00
305,6.6805277,4.655814,2.937931,2.1544838,1.0963584,0.61695856,0.46055442,0.27791578,0.14942525,0.756,2010-12-29 08:00:00
306,5.500681,3.5685842,1.9296707,1.2999393,0.77473325,0.5031903,0.4002712,0.2709832,0.17457998,0.832,2010-12-29 08:30:00
307,4.7783756,3.2981272,2.1110785,1.4404792,0.7735095,0.4857081,0.38371733,0.25937808,0.16882397,0.533,2010-12-29 09:00:00
308,4.7473335,2.9279938,1.6663072,1.1333952,0.68571824,0.46039894,0.3756393,0.26943666,0.19036055,0.862,2010-12-29 09:30:00
309,4.6418743,3.241913,1.7640246,1.2165165,0.713245,0.42003667,0.30168867,0.14661098,0.025813362,1.481,2010-12-29 10:00:00
310,5.465621,3.3887134,1.7876478,1.2057053,0.73195165,0.48323843,0.38786864,0.26716423,0.17651948,1.175,2010-12-29 10:30:00
311,5.744686,3.7826421,2.1347537,1.3551748,0.7438997,0.45390627,0.34646034,0.21279474,0.11388955,1.8240001,2010-12-29 11:00:00
312,6.276112,4.4463024,2.5575001,1.6099764,0.8271652,0.5099227,0.39682117,0.25809425,0.15640683,1.069,2010-12-29 11:30:00
313,5.528519,4.098543,2.2794058,1.4152961,0.75750494,0.47071493,0.36657384,0.23789297,0.14303987,1.059,2010-12-29 12:00:00
314,5.8496594,4.053553,2.3979387,1.4808491,0.77375054,0.46387637,0.35089356,0.2110072,0.107730485,1.43,2010-12-29 12:30:00
315,6.2508726,4.2937927,2.6046324,1.6910341,0.9668434,0.60020566,0.45856765,0.2768457,0.13768584,2.246,2010-12-29 13:00:00
316,6.5185413,4.621191,3.097811,2.267639,1.1132249,0.61885476,0.45728892,0.26706347,0.1319764,1.124,2010-12-29 13:30:00
317,7.1241803,4.95098,3.3249922,2.2451668,1.1432346,0.6879079,0.5285615,0.33516914,0.19471163,0.997,2010-12-29 14:00:00
318,7.8708196,5.6204605,3.8778148,2.9356794,1.3849413,0.7831018,0.59585303,0.37808135,0.22456862,1.561,2010-12-29 14:30:00
319,9.161743,6.795575,4.5889416,3.498642,1.6546342,0.87233585,0.6406257,0.3764491,0.19284898,1.248,2010-12-29 15:00:00
320,10.125615,7.611233,5.2488794,4.1217575,2.16557,0.9853474,0.656187,0.3013928,0.06526392,1.701,2010-12-29 15:30:00
321,10.233604,7.7896705,5.5996847,4.362962,2.2349079,1.1232134,0.7999702,0.44202816,0.19962823,4.156,2010-12-29 16:00:00
322,10.664834,8.14515,5.864693,4.614967,2.382592,1.1571617,0.80244607,0.4128523,0.15060021,3.536,2010-12-29 16:30:00
323,11.04333,8.324784,6.0804386,4.9176927,2.8592951,1.3606067,0.885032,0.37757564,0.048862316,5.067,2010-12-29 17:00:00
324,11.855261,9.419493,7.2628093,6.007039,3.708769,1.9939517,1.404625,0.7687358,0.36484855,4.959,2010-12-29 17:30:00
325,13.743965,10.596515,7.9831023,6.5485187,4.131908,2.3165517,1.6361548,0.8488338,0.32067186,4.039,2010-12-29 18:00:00
326,12.537777,9.327489,6.9748755,5.8221326,4.0917187,2.713765,2.0875673,1.2427862,0.6043752,4.154,2010-12-29 18:30:00
327,14.058143,10.551807,7.8864293,6.5027423,4.407864,2.7881873,2.0750372,1.146624,0.47649503,5.005,2010-12-29 19:00:00
328,14.105978,10.821409,8.480234,7.174774,4.907562,3.016457,2.1956124,1.1105921,0.26967984,4.047,2010-12-29 19:30:00
329,11.588147,9.25682,7.237155,6.08496,4.219333,2.7566323,2.1078665,1.2148049,0.4888929,3.976,2010-12-29 20:00:00
330,15.046741,11.466201,8.953797,7.4997745,5.07255,3.3285408,2.607501,1.6431746,0.88057566,4.101,2010-12-29 20:30:00
331,12.859524,10.09518,8.035354,6.973093,5.2286615,3.6597958,2.8925564,1.8300718,1.026125,4.148,2010-12-29 21:00:00
332,11.870581,9.544103,7.649637,6.5920596,4.8115497,3.2632334,2.5376008,1.5530066,0.8101282,4.215,2010-12-29 21:30:00
333,11.839903,9.120154,6.9277983,5.8527994,4.2100368,2.8977096,2.3135183,1.5345442,0.9399227,4.192,2010-12-29 22:00:00
334,10.778927,7.8719335,5.8140445,4.8259096,3.2594543,2.0135944,1.4984547,0.85850555,0.395638,4.473,2010-12-29 22:30:00
335,8.88835,6.3022985,4.3316627,3.4853249,2.2529986,1.310939,0.9167473,0.42499685,0.07480895,4.228,2010-12-29 23:00:00


==> csv/FC_GMM_christmas.csv <==
t,mean,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,0.453779,1.2859619,0.91539794,0.6154895,0.5362299,0.43011314,0.33589533,0.28768575,0.21236926,0.13548414,0.684,2010-12-22 23:30:00
1,0.4021678,1.964813,1.0640134,0.59466606,0.5137385,0.3596857,0.24308299,0.19845696,0.13140766,-0.014692707,0.574,2010-12-23 00:00:00
2,0.27191213,1.1536375,0.5998757,0.3990422,0.34785688,0.26476008,0.17624979,0.119814254,0.015735796,-0.11051705,0.60899997,2010-12-23 00:30:00
3,0.30954614,1.1724532,0.60590196,0.44358474,0.38439018,0.29577285,0.21428688,0.1693487,0.08701305,-0.021865109,0.593,2010-12-23 01:00:00
4,0.33551684,1.4385046,0.74048346,0.48197788,0.41072834,0.31323418,0.22567497,0.17757128,0.08839755,-0.02466506,0.604,2010-12-23 01:30:00
5,0.3655603,1.5516868,1.0203533,0.62594366,0.48861682,0.30451748,0.2100298,0.16704689,0.1035758,0.04670085,0.597,2010-12-23 02:00:00
6,0.38047928,1.5341309,0.97438025,0.5892908,0.45665213,0.33544457,0.2493177,0.20709176,0.14194115,0.07773239,0.598,2010-12-23 02:30:00
7,0.3548207,1.9149461,1.3627923,0.523205,0.40768456,0.29632187,0.21181041,0.16959877,0.10296392,0.034106176,0.648,2010-12-23 03:00:00
8,0.39146647,1.8972251,0.9239271,0.5374453,0.44417638,0.3498554,0.27400422,0.23544088,0.173313,0.10387573,0.578,2010-12-23 03:30:00
9,0.35247877,1.3430046,0.83249176,0.5993191,0.44505382,0.30504176,0.22172959,0.18184146,0.12095501,0.060771924,0.604,2010-12-23 04:00:00
10,0.3220718,1.931783,1.3215232,0.53211015,0.37848532,0.25256902,0.1720807,0.13326962,0.074164405,0.018016513,0.601,2010-12-23 04:30:00
11,0.42838907,2.1587691,1.2829238,0.7393791,0.5888118,0.3362255,0.23362292,0.18938509,0.12296408,0.055346888,0.6589999,2010-12-23 05:00:00
12,0.34002015,2.065088,1.4483029,0.4861335,0.3934956,0.28710338,0.18434925,0.11774036,-0.0160164,-0.14457032,0.586,2010-12-23 05:30:00
13,0.5157274,2.595826,1.8459603,0.74380857,0.60984266,0.4352358,0.29474744,0.23073874,0.13412254,0.0103525175,1.445,2010-12-23 06:00:00
14,0.6433972,2.8163626,2.1729684,1.1392945,0.82752347,0.52633613,0.30679306,0.23162243,0.12509507,0.00023525744,1.504,2010-12-23 06:30:00
15,0.49416056,2.6387646,2.0190473,1.0912286,0.60766274,0.35381323,0.21251628,0.14536048,0.018313017,-0.21091674,0.44799998,2010-12-23 07:00:00
16,0.68330127,3.046595,2.403088,1.4519268,0.8858059,0.49522418,0.30916834,0.24846515,0.15538381,-0.0019978303,0.435,2010-12-23 07:30:00
17,0.60765666,3.38433,2.6035156,1.3126767,0.7752637,0.38262865,0.24370216,0.1907683,0.10803478,-0.02100801,0.467,2010-12-23 08:00:00
18,0.45991543,3.353655,2.327077,0.8246332,0.5572765,0.2971895,0.20260061,0.15778138,0.07917875,-0.11317752,0.466,2010-12-23 08:30:00
19,0.3979687,3.1071146,2.209195,0.7266842,0.42695716,0.24415632,0.16505426,0.1258955,0.04664222,-0.44420367,0.54,2010-12-23 09:00:00
20,0.3564394,3.2309234,2.1715546,0.67211735,0.45766255,0.1965286,0.11507531,0.07785022,0.017570175,-0.1590726,0.44,2010-12-23 09:30:00
21,0.41373995,3.4922082,2.3111348,0.6672971,0.40121472,0.2777814,0.20171939,0.16389169,0.101192795,-0.0037903986,0.455,2010-12-23 10:00:00
22,0.34475222,3.4948711,2.4277387,0.52535677,0.2938873,0.19166288,0.12445477,0.08894957,0.015368091,-0.2029743,0.475,2010-12-23 10:30:00
23,0.312754,3.2845132,2.1851127,0.5042797,0.31779552,0.17140844,0.10970348,0.07999492,0.029431826,-0.12367509,0.491,2010-12-23 11:00:00
24,0.32897326,3.3134787,2.0969398,0.5148126,0.30313122,0.20715317,0.14812273,0.1187835,0.070072725,-0.031401906,0.413,2010-12-23 11:30:00
25,0.3086397,3.450231,2.4090033,0.4008846,0.24416429,0.15799236,0.101978816,0.07431671,0.029606137,-0.03360889,0.443,2010-12-23 12:00:00
26,0.37623358,3.5955946,2.6884031,0.76437086,0.39180404,0.15526336,0.08546695,0.05299404,0.003558357,-0.04758479,0.45299998,2010-12-23 12:30:00
27,0.4124431,3.7992265,2.8164656,0.8445511,0.46027866,0.17256105,0.0992646,0.066334635,0.015062904,-0.05186953,0.48799998,2010-12-23 13:00:00
28,0.4830958,3.762141,2.838591,1.3017744,0.69044924,0.16700526,0.07877271,0.04377809,-0.009594292,-0.0959685,0.507,2010-12-23 13:30:00
29,0.487064,3.8354862,2.9094813,1.4400603,0.5853197,0.1984636,0.11509306,0.079080015,0.019150719,-0.1767269,0.427,2010-12-23 14:00:00
30,0.62054,3.6946392,2.9066298,1.828043,0.76418626,0.2922489,0.18831053,0.1489999,0.08233238,-0.32242864,0.452,2010-12-23 14:30:00
31,0.6547149,3.9312916,3.1121578,1.9958568,0.86935574,0.28509635,0.17451498,0.13143684,0.056273025,-0.27620208,0.458,2010-12-23 15:00:00
32,0.821047,4.8985944,3.81759,2.286692,1.0925485,0.39415193,0.25364575,0.19942,0.10667284,-0.36010972,0.526,2010-12-23 15:30:00
33,1.0196788,4.311539,3.5858815,2.6860654,1.9428014,0.5548074,0.24326281,0.17849153,0.08171375,-0.12416382,0.74,2010-12-23 16:00:00
34,1.3730568,5.5146184,4.5490155,3.3341296,2.3060694,0.93440074,0.3995634,0.29917142,0.1500933,-0.18694884,5.773,2010-12-23 16:30:00
35,1.6873425,6.465625,5.367729,4.01597,2.9334233,1.2098266,0.4582135,0.30233943,0.06124779,-0.42301,5.871,2010-12-23 17:00:00
36,2.4823992,7.1685185,6.130641,4.8910317,3.991706,2.294623,0.81720763,0.45394632,0.042565923,-0.35398003,4.7859993,2010-12-23 17:30:00
37,3.0898724,8.069326,6.9137387,5.558559,4.647456,2.9463177,1.4117298,0.8954191,0.23373735,-0.40275717,4.484,2010-12-23 18:00:00
38,3.3412046,8.460897,7.258608,5.8498416,4.9170203,3.232107,1.6617763,1.0037785,0.17913036,-0.5310768,4.553,2010-12-23 18:30:00
39,3.3083055,8.101209,6.9358244,5.5729885,4.697577,3.1937382,1.8505807,1.218801,0.34925768,-0.37266433,5.307,2010-12-23 19:00:00
40,3.274934,7.6873403,6.6459575,5.449788,4.664349,3.2158012,1.8541957,1.1856247,0.23536585,-0.55355054,4.424,2010-12-23 19:30:00
41,3.3876476,8.139152,6.9027505,5.559903,4.7485046,3.3211083,1.979928,1.3006073,0.28733334,-0.59401137,4.556,2010-12-23 20:00:00
42,3.5384119,8.265041,7.009989,5.6860905,4.902962,3.513031,2.1441507,1.4092808,0.26396412,-0.7501331,4.5319996,2010-12-23 20:30:00
43,3.4972093,8.689774,7.3267894,5.72394,4.819894,3.4219363,2.1185532,1.3867432,0.14778115,-0.987382,4.482,2010-12-23 21:00:00
44,3.2354417,6.8996234,5.989227,4.971937,4.345963,3.2419443,2.1502779,1.5149394,0.36091372,-0.72838837,4.363,2010-12-23 21:30:00
45,2.7599883,6.5645576,5.6434355,4.5657763,3.8777578,2.6974628,1.6205516,1.0619063,0.19106351,-0.59560907,4.5469995,2010-12-23 22:00:00
46,2.0470283,5.80387,4.9759545,3.999651,3.3234618,1.9574938,0.7215937,0.36435306,-0.39330003,-1.1920651,4.328,2010-12-23 22:30:00
47,1.412441,4.55375,3.8144686,2.9070344,2.295862,1.255888,0.42942953,0.30054703,0.034108117,-0.4464216,4.096,2010-12-23 23:00:00
48,1.9411862,6.4592733,5.361434,4.1689615,3.4066463,1.9537604,0.47317797,-0.31014132,-1.5201784,-2.621673,1.555,2010-12-23 23:30:00
49,1.0318941,7.7334833,5.4615445,3.0618403,2.018254,0.565625,0.048010036,-0.22158732,-1.2867918,-3.4013758,0.996,2010-12-24 00:00:00
50,0.64419705,4.781036,3.2807612,1.610864,0.766554,0.44136515,0.2096646,0.08336778,-0.24617754,-1.4468659,2.252,2010-12-24 00:30:00
51,0.6477031,3.6221094,2.5147254,1.0380602,0.7399537,0.52821976,0.35067913,0.2564598,0.07792971,-0.5713334,1.388,2010-12-24 01:00:00
52,0.55882585,2.8672328,2.1573346,1.2042557,0.64038837,0.4303723,0.27716517,0.1955207,0.022442551,-0.5050581,1.171,2010-12-24 01:30:00
53,0.6550452,3.0034666,2.410002,1.4870546,0.85016197,0.46206352,0.30973256,0.23444787,0.10034612,-0.16948545,1.169,2010-12-24 02:00:00
54,0.6729174,3.1752372,2.5450919,1.4789879,0.7930181,0.4990332,0.33427107,0.24301527,0.018770708,-0.3076054,1.222,2010-12-24 02:30:00
55,0.7250463,3.7023458,3.1026394,2.0593624,0.9532529,0.4280648,0.2575585,0.1774501,0.04213934,-0.15664081,1.211,2010-12-24 03:00:00
56,0.72412366,3.998277,3.031648,1.2120734,0.8473985,0.5277745,0.38719675,0.3195419,0.20310847,0.031798307,0.958,2010-12-24 03:30:00
57,0.5897731,2.7516482,1.9704216,1.1054862,0.7841421,0.4598574,0.3132436,0.24120907,0.10797386,-0.11016507,0.733,2010-12-24 04:00:00
58,0.5380959,3.0187285,2.2006185,0.9948437,0.6863812,0.3875406,0.26227328,0.20341393,0.10821899,-0.013990812,0.784,2010-12-24 04:30:00
59,0.4363144,2.4998152,1.5859168,0.78319234,0.5572795,0.3593381,0.2243384,0.1470499,-0.037084237,-0.28197324,0.732,2010-12-24 05:00:00
60,0.5046479,2.799305,2.0687973,0.93744123,0.61314553,0.39936587,0.23963614,0.1384439,-0.07832106,-0.31624106,0.708,2010-12-24 05:30:00
61,0.9141036,3.6079257,2.7986505,1.6262009,1.2148045,0.7910505,0.44500586,0.30846655,0.11599433,-0.110581614,0.71,2010-12-24 06:00:00
62,0.7224886,3.5531266,2.653147,1.3344257,0.95930964,0.57487977,0.32078433,0.20845707,0.027851826,-0.3052118,1.381,2010-12-24 06:30:00
63,0.722965,3.3338425,2.6012487,1.5477601,0.9868678,0.533806,0.30947354,0.21072607,0.049668506,-0.19908442,0.583,2010-12-24 07:00:00
64,0.808073,3.5675058,2.6787128,1.6079004,1.2415011,0.57561445,0.3130004,0.22776054,0.09232703,-0.20903254,0.595,2010-12-24 07:30:00
65,0.7352611,3.9765034,3.0965762,1.7696588,0.9789334,0.4461791,0.28959206,0.22231032,0.11232793,-0.097517885,0.589,2010-12-24 08:00:00
66,0.6514997,4.432401,3.115324,1.1963322,0.7625387,0.43330544,0.31315994,0.25354543,0.13471223,-0.27570802,0.656,2010-12-24 08:30:00
67,0.5348091,3.919989,2.8196247,1.2164397,0.799803,0.27605835,0.15314166,0.09754183,-0.0025086708,-0.6324687,1.156,2010-12-24 09:00:00
68,0.5400524,4.157289,2.8773584,1.1590503,0.8548721,0.25556716,0.13418132,0.08346174,-0.0035245062,-0.6435157,1.5319998,2010-12-24 09:30:00
69,0.725788,4.973035,3.6563218,1.2207364,0.6965664,0.4767852,0.36784714,0.31369135,0.21917276,0.024316786,1.074,2010-12-24 10:00:00
70,0.5124985,4.751656,3.4681933,1.2321055,0.40429834,0.26268873,0.17246196,0.11754634,-0.07449718,-0.44370317,0.733,2010-12-24 10:30:00
71,0.3284961,4.763402,3.215585,0.79251933,0.4493495,0.0603697,-0.027577778,-0.06791818,-0.13429756,-0.32550988,0.676,2010-12-24 11:00:00
72,0.42952022,4.778776,3.173633,0.84394664,0.45241284,0.20264418,0.12149085,0.082149945,0.015517736,-0.18800983,0.86,2010-12-24 11:30:00
73,0.51824474,4.7142477,3.2720993,0.7726288,0.49931005,0.2990116,0.22122027,0.18411513,0.12251425,-0.117706954,0.99100006,2010-12-24 12:00:00
74,0.4996915,4.6899514,3.4721384,1.0162675,0.5657189,0.21447934,0.11966814,0.07577517,0.00875137,-0.062192153,1.016,2010-12-24 12:30:00
75,0.5685691,4.61064,3.4979265,1.4613572,0.730569,0.2127308,0.12088782,0.08293671,0.02631773,-0.03619249,1.137,2010-12-24 13:00:00
76,0.601871,5.1337466,3.8930657,1.8476319,0.8609385,0.15172741,0.04523044,0.002684765,-0.061692618,-0.15148993,1.048,2010-12-24 13:30:00
77,0.5573491,4.816562,3.5154934,1.2808081,0.7278696,0.22653723,0.13764174,0.097863115,0.029985994,-0.29032126,1.038,2010-12-24 14:00:00
78,0.7761898,4.8340898,3.811512,2.3654904,0.92596966,0.33423468,0.22211269,0.17977601,0.1124041,-0.1523946,1.255,2010-12-24 14:30:00
79,0.67741,5.225803,3.9460537,2.025211,0.87352926,0.25227773,0.11841588,0.07030488,-0.011200705,-0.5814032,1.728,2010-12-24 15:00:00
80,0.9374993,6.2566404,4.6931005,2.2904463,1.2232064,0.48215836,0.3269104,0.26008895,0.13651021,-0.6600347,2.5009997,2010-12-24 15:30:00
81,1.5851283,6.2886744,5.2442927,3.9836469,3.01058,1.1109724,0.24840362,0.14708838,0.005219699,-0.44051304,4.034,2010-12-24 16:00:00
82,2.3409324,7.856781,6.5857844,5.0694194,3.9556046,1.990881,0.62233156,0.41712734,0.114410594,-0.61472774,5.7579994,2010-12-24 16:30:00
83,2.8621693,9.915916,8.302211,6.3878956,4.9836583,2.3640673,0.6761608,0.3414566,-0.22925839,-1.2316977,7.229,2010-12-24 17:00:00
84,3.4130383,9.068767,7.8055997,6.345892,5.32898,3.2515059,1.3631524,0.7383665,0.033570636,-0.7006491,7.6660004,2010-12-24 17:30:00
85,3.5957563,9.697206,8.218965,6.4968967,5.3763876,3.401014,1.6769894,1.0526559,0.1953182,-0.71210915,7.233,2010-12-24 18:00:00
86,3.9396014,10.46282,8.837855,6.9133368,5.698223,3.7682352,1.993577,1.2014873,0.30151528,-0.4599122,5.241,2010-12-24 18:30:00
87,3.7900097,10.247731,8.615171,6.655396,5.374428,3.5421438,2.0495853,1.3595804,0.417113,-0.46126288,5.16,2010-12-24 19:00:00
88,3.8684366,9.794652,8.367966,6.6620955,5.5091953,3.66689,2.1378257,1.4148649,0.43407518,-0.3671539,4.8329997,2010-12-24 19:30:00
89,3.9001174,9.420155,7.966118,6.3817015,5.441131,3.8151076,2.2665703,1.5116885,0.47512567,-0.39455408,4.97,2010-12-24 20:00:00
90,3.927465,9.383385,7.9259195,6.4654055,5.571054,3.8705776,2.2021523,1.4472151,0.41042474,-0.49956036,5.295,2010-12-24 20:30:00
91,3.7873223,10.353624,8.561432,6.421431,5.271102,3.5916865,2.1279857,1.411036,0.37139666,-0.5247197,4.848,2010-12-24 21:00:00
92,3.682026,8.498159,7.2867603,5.9811697,5.159188,3.6269228,2.1667628,1.4520661,0.41459563,-0.47775418,4.923,2010-12-24 21:30:00
93,3.288842,7.8901134,6.785071,5.5104523,4.6828904,3.1927352,1.8501858,1.2163227,0.3147865,-0.4603336,4.924,2010-12-24 22:00:00
94,2.5266922,7.495707,6.341911,5.047741,4.182352,2.5036464,0.8749367,0.053000383,-1.195738,-2.3700213,4.847,2010-12-24 22:30:00
95,2.0051863,6.222887,5.175102,3.9912477,3.2330668,1.9109523,0.7471329,0.17394564,-0.68936545,-1.4796075,4.7869997,2010-12-24 23:00:00
96,2.470805,9.103734,7.4996047,5.7508087,4.6295767,2.4878042,0.31001487,-0.84079695,-2.6182163,-4.230231,3.19,2010-12-24 23:30:00
97,1.9383798,14.011289,9.755007,4.8876762,3.4975657,1.7686428,0.18667734,-0.806085,-4.5810976,-8.83672,2.198,2010-12-25 00:00:00
98,1.5530841,9.8659315,7.284365,4.273366,2.9778302,1.2549714,0.13635063,-0.54968894,-3.2382486,-5.819559,1.8209999,2010-12-25 00:30:00
99,1.5247365,7.6594915,5.7983794,3.7763634,2.8009055,1.1848782,0.33850646,-0.11823555,-1.8738749,-3.735124,1.5089998,2010-12-25 01:00:00
100,1.2826703,5.4842324,4.399415,3.2615843,2.5182045,0.9783843,0.22747682,-0.18204619,-1.379391,-2.5531332,3.013,2010-12-25 01:30:00
101,1.4798771,4.6212196,4.023049,3.2967072,2.7452817,1.290104,0.33091408,0.0051984005,-0.7369644,-1.5278896,1.229,2010-12-25 02:00:00
102,1.3385851,4.3644443,3.761429,3.0309489,2.4783502,1.118213,0.29762462,-0.008574624,-0.5862432,-1.1847836,1.2179999,2010-12-25 02:30:00
103,1.5756828,4.904703,4.285306,3.5239928,2.9189498,1.2753956,0.3595854,0.08934498,-0.34523228,-0.8537808,1.254,2010-12-25 03:00:00
104,1.1996827,5.0933847,4.1812577,2.8612785,1.8273203,0.86979306,0.4041959,0.20633538,-0.13518754,-0.5288688,1.21,2010-12-25 03:30:00
105,0.85603565,3.737836,2.8474574,1.9540776,1.4485892,0.6473412,0.27042985,0.08853192,-0.29967552,-0.80030835,1.204,2010-12-25 04:00:00
106,0.7659059,3.6736476,2.598976,1.564179,1.1737012,0.5684755,0.30899876,0.19623315,0.02291188,-0.17577098,0.738,2010-12-25 04:30:00
107,0.57821155,2.8299224,1.7651738,1.1107491,0.8430219,0.5095665,0.24128187,0.10224547,-0.13585179,-0.4261791,0.564,2010-12-25 05:00:00
108,0.5439778,2.7325566,1.9039313,1.1222647,0.8315093,0.46134168,0.17908463,0.039382935,-0.18494892,-0.43745053,0.511,2010-12-25 05:30:00
109,0.76269656,3.7441247,2.6343677,1.4901626,1.1493683,0.65488803,0.26746404,0.084771186,-0.18651465,-0.43621755,0.49600002,2010-12-25 06:00:00
110,0.45090234,2.9813166,1.3989837,0.8493623,0.687907,0.41189936,0.14580396,0.0067546773,-0.21254367,-0.43658966,0.624,2010-12-25 06:30:00
111,0.6149283,3.0570805,1.6623199,1.02264,0.8543437,0.57430714,0.30636072,0.1654045,-0.061012425,-0.29996312,0.506,2010-12-25 07:00:00
112,0.6534853,3.6265724,2.0918162,1.1870357,0.82170963,0.5428145,0.32956645,0.22257872,0.05285572,-0.14386868,1.387,2010-12-25 07:30:00
113,0.8111332,4.560973,3.345644,1.4217687,0.90035737,0.61941105,0.4192591,0.31787792,0.1457912,-0.17460132,1.092,2010-12-25 08:00:00
114,0.91607887,6.292157,4.460759,1.836448,1.1155559,0.6178516,0.378799,0.2546497,-0.02925402,-0.90457374,0.958,2010-12-25 08:30:00
115,1.0079718,6.064762,4.716934,2.932435,1.6188594,0.50533754,0.17179896,0.038973134,-0.21713883,-1.1706823,2.064,2010-12-25 09:00:00
116,1.274123,6.914247,5.3421597,3.304849,1.8804296,0.9562979,0.25183085,0.09983433,-0.30033073,-1.8417567,3.424,2010-12-25 09:30:00
117,1.7035288,8.070755,6.564542,4.610588,2.805722,0.92448604,0.510345,0.3474752,0.05256496,-0.5438209,3.839,2010-12-25 10:00:00
118,1.5699686,7.9548526,6.465344,4.642965,3.1895142,0.67052275,0.26200104,0.08827698,-0.4190958,-1.364307,2.935,2010-12-25 10:30:00
119,1.2760435,8.1743965,6.458884,4.22861,2.222536,0.49708807,0.046346538,-0.09048408,-0.4083902,-1.3593562,2.735,2010-12-25 11:00:00
120,1.1834278,7.57797,5.851626,3.5378091,1.7613204,0.5489608,0.26349095,0.13495341,-0.30130333,-1.5113462,2.934,2010-12-25 11:30:00
121,1.2167903,7.449302,5.861609,3.7926407,1.8131939,0.5574161,0.24261005,0.1325098,-0.08428007,-1.3078295,4.881,2010-12-25 12:00:00
122,1.3482811,7.584652,6.0527487,3.9540784,1.9573685,0.6489393,0.38052532,0.2661683,0.07090279,-0.39169368,5.656,2010-12-25 12:30:00
123,1.397265,7.5477934,6.042511,4.096997,2.2950857,0.7533369,0.23056722,0.12738009,-0.03991393,-0.87686944,5.746,2010-12-25 13:00:00
124,1.6374257,8.23791,6.717173,4.7815228,3.0548706,1.0070512,0.15057169,0.03395145,-0.13103844,-0.52530295,6.169,2010-12-25 13:30:00
125,1.2313831,7.207185,5.5861444,3.463157,1.9353077,0.5891566,0.2620129,0.15227753,-0.17069443,-1.6559458,5.97,2010-12-25 14:00:00
126,1.4185455,7.200263,5.8367558,4.093448,2.5149574,0.67300826,0.3511386,0.24724235,0.06689356,-0.5911192,3.614,2010-12-25 14:30:00
127,1.0861727,7.0997114,5.3716335,2.8903317,1.4925648,0.5703096,0.26183155,0.15700904,-0.038608115,-1.1553754,4.239,2010-12-25 15:00:00
128,1.2467854,8.433029,6.0168076,2.5759077,1.6635216,0.77207875,0.5074892,0.38051838,0.102350496,-1.5635083,3.79,2010-12-25 15:30:00
129,1.6241097,7.810805,6.330371,4.4916854,2.9822109,0.9482237,0.24260236,0.082667604,-0.1900995,-1.1435031,4.001,2010-12-25 16:00:00
130,2.3186688,9.687728,7.858331,5.6377716,4.072608,1.4320693,0.6566096,0.3831153,-0.32323632,-1.8504606,3.8180003,2010-12-25 16:30:00
131,3.107801,12.2853,10.12419,7.5602236,5.724056,2.3325543,0.57833654,0.15113933,-0.98210007,-2.5243099,3.7549999,2010-12-25 17:00:00
132,4.0099287,10.5901375,9.100672,7.4103403,6.2724147,3.9621708,1.5366559,0.75116616,-0.2665583,-1.4572476,3.704,2010-12-25 17:30:00
133,4.266192,11.7639065,9.969679,7.9603343,6.649564,4.108783,1.7614447,0.8950861,-0.39381412,-1.8161489,3.802,2010-12-25 18:00:00
134,4.5431595,12.572825,10.606024,8.353869,6.9147778,4.3741384,1.9396355,0.99917465,-0.13956891,-1.2703029,3.7480001,2010-12-25 18:30:00
135,4.121603,11.823037,9.847947,7.533689,6.0557976,3.8500388,2.0260658,1.2088802,-0.0030515485,-1.471643,3.882,2010-12-25 19:00:00
136,4.0276546,10.954834,9.29242,7.3445835,6.029504,3.7735002,1.9290593,1.1418642,0.07549285,-0.8806363,5.778,2010-12-25 19:30:00
137,4.1793795,9.84765,8.44025,6.902972,5.936137,4.1405463,2.3212128,1.4764059,0.39823115,-0.5158615,6.35,2010-12-25 20:00:00
138,4.0839143,10.49303,8.909509,7.2231474,6.1366854,3.9676301,1.928914,1.168926,0.08055289,-1.0945978,6.418,2010-12-25 20:30:00
139,3.9757206,11.152435,9.277001,7.005582,5.6741633,3.7224104,2.0605407,1.3367918,0.36319947,-0.4912302,7.8169994,2010-12-25 21:00:00
140,3.5673952,9.104421,7.7403374,6.2350235,5.2532315,3.4143162,1.8775579,1.155968,0.014636191,-1.1286737,7.194,2010-12-25 21:30:00
141,3.429524,8.802538,7.4018097,5.8694444,4.9415984,3.3032553,1.8283077,1.1805097,0.25285417,-0.6367578,6.576,2010-12-25 22:00:00
142,2.6424809,8.58889,7.168501,5.616652,4.5921903,2.6192925,0.69413143,-0.28550082,-1.7817875,-3.2035012,4.6,2010-12-25 22:30:00
143,2.3576224,7.5835223,6.266086,4.7872458,3.851933,2.2397616,0.8206129,0.11890839,-0.9414109,-1.9124516,3.5499997,2010-12-25 23:00:00
144,2.2700543,6.2188144,5.209237,4.1699176,3.5109346,2.264416,1.0250623,0.37670207,-0.63147384,-1.5861129,1.483,2010-12-25 23:30:00
145,1.9809278,6.849361,5.5480013,4.245641,3.454719,1.9767392,0.4992523,-0.2516159,-1.5603199,-2.9186716,1.091,2010-12-26 00:00:00
146,1.4251734,5.272997,4.2604914,3.2277157,2.592415,1.3778876,0.27865082,-0.2655328,-1.3114417,-2.3798754,1.229,2010-12-26 00:30:00
147,1.528555,4.8238077,4.0180664,3.1543272,2.5922399,1.4621283,0.48476133,0.04316095,-0.7759653,-1.6545484,1.256,2010-12-26 01:00:00
148,1.2277951,4.4487586,3.681756,2.8383827,2.2756052,1.1308091,0.23357375,-0.198123,-1.0465273,-1.8955356,1.313,2010-12-26 01:30:00
149,1.4783976,4.7494597,4.0850763,3.2549973,2.6258533,1.3400441,0.33524612,-0.028073318,-0.576612,-1.1633562,1.316,2010-12-26 02:00:00
150,1.2865245,4.458676,3.816911,3.0226526,2.3947215,1.047215,0.2563665,-0.058024548,-0.5327085,-0.9963071,1.252,2010-12-26 02:30:00
151,1.5907403,4.840014,4.2768793,3.578776,3.0053043,1.2367934,0.3883825,0.07172929,-0.38238826,-0.8040994,1.3179998,2010-12-26 03:00:00
152,1.2504696,5.190972,4.348619,3.189051,2.1221027,0.9200525,0.31104127,0.026375337,-0.45081767,-0.92943364,1.02,2010-12-26 03:30:00
153,0.795725,3.2474916,2.6233017,1.9449831,1.4971465,0.67173636,0.11064042,-0.14705795,-0.59074885,-1.1010103,0.68799996,2010-12-26 04:00:00
154,0.9031684,3.6512883,2.7142644,1.896932,1.4960651,0.7218518,0.29125267,0.123126775,-0.1228217,-0.37510857,0.57899994,2010-12-26 04:30:00
155,0.5294339,3.3366656,2.0623376,1.1488528,0.8794948,0.47944155,0.1004664,-0.11379845,-0.4982749,-0.9048175,0.647,2010-12-26 05:00:00
156,0.52590877,3.3148408,2.4855947,1.3497093,0.9016399,0.39474988,0.020080896,-0.15989707,-0.43155187,-0.6828051,0.684,2010-12-26 05:30:00
157,0.9246262,3.994654,3.0631635,1.9257427,1.4691206,0.82021403,0.27375177,0.0096563175,-0.38013768,-0.7227825,0.6,2010-12-26 06:00:00
158,0.44246465,3.484821,2.2165766,1.0204384,0.76390034,0.3719086,0.0073362812,-0.18226552,-0.47979218,-0.7681444,0.682,2010-12-26 06:30:00
159,0.48096582,3.2631712,1.9330033,0.98896307,0.77587116,0.42924023,0.09785779,-0.07703834,-0.35724425,-0.63978535,0.668,2010-12-26 07:00:00
160,0.66621494,3.5010993,2.1325161,1.18692,0.8925654,0.5765372,0.31293613,0.17828934,-0.03932557,-0.31472805,0.604,2010-12-26 07:30:00
161,0.8733403,4.994332,3.6311843,1.4380399,0.98835075,0.68585306,0.44430572,0.31892508,0.10129038,-0.30669883,0.67,2010-12-26 08:00:00
162,0.88346946,6.8279934,4.6087394,1.7091281,1.019,0.6049848,0.34497413,0.21295172,-0.026837654,-0.66503143,0.63399994,2010-12-26 08:30:00
163,0.7731377,6.208185,4.569476,2.1998742,1.1439402,0.37997168,0.09494837,-0.038090095,-0.3052484,-1.4875706,0.62,2010-12-26 09:00:00
164,1.1028752,7.297917,5.5033565,3.0496218,1.7092193,0.61670214,0.124068506,-0.023311006,-0.322977,-1.8611021,0.96800005,2010-12-26 09:30:00
165,1.605246,8.98566,7.139235,4.576885,2.2873197,0.8629576,0.4638354,0.28718755,-0.011603611,-0.55966085,2.418,2010-12-26 10:00:00
166,1.4104973,8.199782,6.544761,4.477841,2.7384079,0.6087074,0.21615075,0.0055824327,-0.6119326,-1.705926,1.581,2010-12-26 10:30:00
167,1.1542645,8.268198,6.3473,3.739027,1.9239056,0.4563222,0.00553,-0.15231486,-0.4874991,-1.6511974,1.787,2010-12-26 11:00:00
168,1.1809305,7.6373053,5.756304,3.0871682,1.6390505,0.66753906,0.37613684,0.22778378,-0.22954157,-1.448008,1.236,2010-12-26 11:30:00
169,1.1399773,7.7729135,6.053702,3.7439585,1.4728911,0.49857974,0.22014919,0.09598058,-0.15318252,-1.2425754,2.302,2010-12-26 12:00:00
170,1.6664758,8.562741,6.9151764,4.716207,2.6024048,0.83816797,0.520297,0.3824878,0.14859201,-0.38005313,3.256,2010-12-26 12:30:00
171,1.8173451,9.317709,7.464154,5.0926914,2.9823248,0.9107338,0.49013796,0.3377752,0.009876231,-1.2537698,5.5889997,2010-12-26 13:00:00
172,2.1608038,9.518529,7.8984613,5.878287,4.1841836,1.4577014,0.2070873,0.03385722,-0.1961663,-0.471382,7.066,2010-12-26 13:30:00
173,1.5558327,8.695606,6.831336,4.45859,2.6091926,0.7724522,0.2968807,0.12766671,-0.41099116,-2.0384552,4.109,2010-12-26 14:00:00
174,1.785436,8.553891,6.9063525,4.870143,3.2092636,0.9583507,0.4139241,0.2449335,-0.13186993,-1.5111687,4.4859996,2010-12-26 14:30:00
175,1.600263,8.447293,6.7242045,4.5018516,2.5782688,0.83006424,0.37731546,0.22126618,-0.119264066,-1.2420187,5.197,2010-12-26 15:00:00
176,1.5764078,9.99348,7.266169,3.5585036,2.194764,0.98583096,0.63857925,0.4617863,-0.10214725,-2.34976,6.341,2010-12-26 15:30:00
177,1.7937135,8.680255,7.050211,5.018039,3.338193,0.90084684,0.29749486,0.108452685,-0.20858344,-1.1128055,6.608,2010-12-26 16:00:00
178,2.1217108,10.263473,8.122984,5.4421043,3.6124377,1.2354938,0.6865164,0.42716622,-0.35301208,-2.1903858,6.91,2010-12-26 16:30:00
179,2.6079137,11.86712,9.64898,6.9712377,5.008982,1.3971217,0.4569284,0.111020334,-0.9268765,-2.5704465,6.735,2010-12-26 17:00:00
180,3.615567,10.757578,9.136871,7.284262,6.024709,3.4124677,1.058894,0.46515056,-0.4657077,-1.7573042,6.842,2010-12-26 17:30:00
181,3.9714816,11.765868,9.968478,7.92954,6.5535665,3.6579869,1.4030118,0.6342124,-0.771585,-2.5254095,6.635,2010-12-26 18:00:00
182,4.4677453,12.674514,10.767938,8.597295,7.1603513,4.359744,1.4624969,0.61073184,-0.46695295,-1.8032576,8.362,2010-12-26 18:30:00
183,4.299639,12.639156,10.524852,8.1030855,6.5855317,4.0302963,1.8208851,1.0202193,-0.19126758,-1.7851565,7.167,2010-12-26 19:00:00
184,3.8486912,11.047941,9.314311,7.3477387,6.0649695,3.6620505,1.4901986,0.69889235,-0.3915037,-1.5534896,6.879,2010-12-26 19:30:00
185,4.357276,11.1625805,9.534197,7.7331157,6.565052,4.3028374,2.0013947,1.0798562,-0.13544245,-1.3779685,6.781,2010-12-26 20:00:00
186,4.4624386,11.948072,10.172691,8.218923,6.9378295,4.354027,1.8507565,0.94259864,-0.3329907,-1.7152561,6.926,2010-12-26 20:30:00
187,4.6856804,12.453665,10.429923,8.076312,6.692862,4.513603,2.4844654,1.5089809,0.24810866,-0.7676836,6.648,2010-12-26 21:00:00
188,4.0321403,10.241175,8.802617,7.168471,6.073952,3.9231706,1.9837991,1.0870835,-0.28010374,-1.6103339,6.75,2010-12-26 21:30:00
189,3.718992,10.134131,8.554069,6.7871237,5.660717,3.5775864,1.6801702,0.9013721,-0.2356862,-1.3942908,6.9929996,2010-12-26 22:00:00
190,2.949442,9.471221,8.022285,6.3701487,5.2553105,3.007822,0.6604075,-0.56137615,-2.4058056,-4.040206,5.731,2010-12-26 22:30:00
191,2.8072205,8.716044,7.268056,5.6132054,4.540608,2.6679516,1.0388844,0.23874253,-0.97740114,-2.1335354,2.07,2010-12-26 23:00:00
192,1.7442366,4.490228,3.576256,2.883732,2.5124855,1.8272178,1.0345712,0.46152288,-0.63138545,-1.5846838,1.944,2010-12-26 23:30:00
193,1.4648756,5.2464867,4.1922235,2.8805017,2.1410613,1.3210373,0.6459262,0.2865654,-0.23775414,-0.9043164,1.9969999,2010-12-27 00:00:00
194,0.9570643,3.4191408,2.7481291,1.9782815,1.5444982,0.8748675,0.31540963,0.056369223,-0.32630748,-0.69506735,1.8229998,2010-12-27 00:30:00
195,1.3715718,3.6872866,3.0478008,2.336744,1.9428852,1.2986519,0.75010246,0.5043973,0.15464482,-0.15988995,1.527,2010-12-27 01:00:00
196,0.9762226,3.3706264,2.7745125,2.092234,1.6507801,0.8738201,0.29960066,0.03165805,-0.40879026,-0.86212444,1.172,2010-12-27 01:30:00
197,1.1126059,3.9290257,3.3219054,2.505782,1.8729274,0.9376067,0.31181175,0.059255306,-0.3073041,-0.6619875,1.146,2010-12-27 02:00:00
198,1.2221977,4.4578986,3.8573718,3.0877125,2.3893096,0.8325518,0.27711535,0.04405738,-0.30052036,-0.62211865,1.102,2010-12-27 02:30:00
199,1.4831672,5.0964355,4.5688186,3.8817987,3.2174816,0.9247609,0.33051094,0.07998134,-0.27253985,-0.5729872,1.077,2010-12-27 03:00:00
200,1.2506143,5.4375114,4.588806,3.3205984,1.8691835,0.87165916,0.37022525,0.14289092,-0.21565214,-0.583832,1.221,2010-12-27 03:30:00
201,0.68086916,2.8166115,2.2964845,1.7246124,1.3443063,0.5887753,0.016654676,-0.22158371,-0.5701053,-0.9071828,0.872,2010-12-27 04:00:00
202,0.85209477,3.6139429,2.7938712,1.8244685,1.400284,0.7071609,0.22716482,0.040081136,-0.22199099,-0.45715287,0.9459999,2010-12-27 04:30:00
203,0.42138466,3.4880495,2.2547762,1.1155837,0.7853365,0.34548783,-0.048055638,-0.26772282,-0.658587,-1.0754833,0.901,2010-12-27 05:00:00
204,0.54096025,3.682306,2.957977,1.876005,0.904151,0.33488062,-0.059345454,-0.2645018,-0.59856206,-0.9175406,0.98,2010-12-27 05:30:00
205,1.2842995,4.2503552,3.5028574,2.5153184,1.9365871,1.1818646,0.5414153,0.21945828,-0.2565016,-0.66537917,0.91999996,2010-12-27 06:00:00
206,0.7194903,4.1133633,3.1901917,1.8763429,1.0948629,0.5430732,0.1176834,-0.10086623,-0.44731444,-0.78971374,0.964,2010-12-27 06:30:00
207,0.48216385,4.156675,3.1346016,1.5879122,0.7625732,0.27973136,-0.08599275,-0.26896146,-0.55507106,-0.84839785,0.807,2010-12-27 07:00:00
208,0.67309994,3.8373342,2.5881398,1.466313,0.9937653,0.53054106,0.22775562,0.07532981,-0.20169431,-0.85229105,1.366,2010-12-27 07:30:00
209,0.9961001,5.7509823,4.471539,2.7271662,1.3753444,0.607404,0.3013327,0.1523196,-0.11929418,-0.8176811,1.319,2010-12-27 08:00:00
210,0.97014904,7.293669,5.2564507,1.9899962,1.049329,0.6313525,0.36448732,0.21814565,-0.13212071,-0.8570918,1.3719999,2010-12-27 08:30:00
211,0.75246155,6.285824,4.6137223,2.2290652,1.2268795,0.31133473,0.04674963,-0.074302495,-0.32359096,-1.6363335,1.335,2010-12-27 09:00:00
212,0.73425585,6.4823904,4.6205273,1.9569021,1.2340032,0.30146137,0.025637573,-0.09462268,-0.31466478,-1.4975425,1.953,2010-12-27 09:30:00
213,1.0617945,8.46832,6.2789288,2.3721957,1.1363673,0.5874678,0.3146829,0.18191868,-0.033331297,-0.32779863,1.6479999,2010-12-27 10:00:00
214,0.7644529,7.521813,5.5566306,2.481125,0.66510874,0.34119996,0.12753232,-0.009898586,-0.45990974,-1.1590998,1.578,2010-12-27 10:30:00
215,0.42979664,6.6123056,4.366326,1.2376184,0.65335965,0.0753594,-0.10749285,-0.19420655,-0.3482331,-0.8814098,1.629,2010-12-27 11:00:00
216,0.7256225,5.795841,3.3821337,1.0040236,0.76727843,0.5726206,0.41193813,0.32451752,0.14345075,-0.29702407,1.504,2010-12-27 11:30:00
217,0.37383878,5.7849364,3.632684,0.53434473,0.34397683,0.17684826,0.04645316,-0.02010629,-0.13323127,-0.46182066,1.231,2010-12-27 12:00:00
218,0.8049971,6.779768,4.7814846,1.5053666,0.74889874,0.48715448,0.324192,0.24377929,0.115272395,-0.058741316,2.952,2010-12-27 12:30:00
219,1.1512429,8.032202,5.982282,2.5469375,1.477592,0.62127084,0.4223319,0.33103162,0.18310456,-0.20707943,2.314,2010-12-27 13:00:00
220,1.2551025,8.716641,6.935715,4.349677,2.1725042,0.24164078,-0.043259367,-0.14780281,-0.29941818,-0.45259672,2.48,2010-12-27 13:30:00
221,1.0421852,8.110002,6.13313,3.295017,1.6246417,0.36162737,0.11386329,0.0046138894,-0.21823354,-1.3296905,2.446,2010-12-27 14:00:00
222,1.4654443,8.294304,6.5273576,4.2458987,2.2625773,0.7103877,0.40928367,0.27829865,-0.094332226,-1.6120365,3.633,2010-12-27 14:30:00
223,1.4757674,8.40171,6.7113433,4.533447,2.5538058,0.6287736,0.2743955,0.12994894,-0.26315323,-1.1713654,4.088,2010-12-27 15:00:00
224,1.7999893,10.739821,8.019576,4.3890233,2.7220423,1.0564907,0.6675185,0.4712505,-0.39998555,-2.875857,4.439,2010-12-27 15:30:00
225,2.482352,9.770984,8.121366,6.177069,4.753863,1.7704355,0.34328094,0.07297658,-0.36683807,-1.5020866,4.476,2010-12-27 16:00:00
226,2.902053,11.789116,9.594896,6.984557,5.174099,1.9027383,0.79806376,0.40221477,-0.7809912,-2.6784902,4.728,2010-12-27 16:30:00
227,3.490218,12.851337,10.682,8.167708,6.4167,2.8675342,0.6105806,0.057579003,-1.1821136,-2.8954914,4.6709995,2010-12-27 17:00:00
228,3.8353462,11.506737,9.728202,7.7163477,6.3735185,3.6922033,1.1220465,0.31406265,-0.89786285,-2.3705792,4.912,2010-12-27 17:30:00
229,4.3822546,12.70707,10.79241,8.621251,7.1552744,4.0958114,1.6622242,0.71685684,-1.0742643,-3.1088266,5.429,2010-12-27 18:00:00
230,4.915305,13.488388,11.483245,9.225919,7.738831,4.833895,1.8185092,0.81261307,-0.53832644,-2.1915557,5.182,2010-12-27 18:30:00
231,4.684396,13.377915,11.184068,8.715949,7.16262,4.422812,2.0738997,1.180013,-0.33907747,-2.1159568,5.05,2010-12-27 19:00:00
232,4.3893037,12.098153,10.258414,8.1751995,6.8131022,4.2552333,1.765857,0.84449744,-0.32181394,-1.51591,4.814,2010-12-27 19:30:00
233,4.726406,12.420657,10.546384,8.486327,7.163319,4.6426435,2.1298945,1.1421235,-0.28120863,-1.8447033,5.16,2010-12-27 20:00:00
234,4.9392915,12.877951,11.021509,8.957439,7.596898,4.8620763,2.1281197,1.116683,-0.30931816,-1.8852097,4.724,2010-12-27 20:30:00
235,5.1553245,13.643046,11.486476,8.999236,7.475996,4.9749064,2.657454,1.5456553,0.1064785,-1.0574255,5.045,2010-12-27 21:00:00
236,4.5123262,10.825298,9.38635,7.7519183,6.655524,4.4671865,2.3470614,1.3543332,-0.10463539,-1.4663706,4.624,2010-12-27 21:30:00
237,4.155476,11.299913,9.639576,7.7306676,6.459394,4.0231166,1.740225,0.8395352,-0.4464445,-1.779184,4.716,2010-12-27 22:00:00
238,3.362156,10.252697,8.696726,6.98784,5.843114,3.4167857,1.0443914,-0.22443172,-2.6343124,-4.7500095,2.794,2010-12-27 22:30:00
239,3.2145793,9.368736,7.9138107,6.273595,5.1941967,3.125162,1.13675,0.34582087,-0.8479584,-2.0839922,1.857,2010-12-27 23:00:00
240,1.4117012,3.2827463,2.5231864,2.0772274,1.8509078,1.440198,0.98849446,0.69320667,0.10651368,-0.54833823,1.8419999,2010-12-27 23:30:00
241,1.227017,3.744051,2.685846,1.8626453,1.6199173,1.2222354,0.76604944,0.49859408,0.14992355,-0.5943317,1.655,2010-12-28 00:00:00
242,0.91677463,2.3678887,1.8350639,1.4754779,1.2819737,0.90872943,0.5303895,0.35762125,0.0983268,-0.2490582,1.21,2010-12-28 00:30:00
243,1.1602561,2.7399898,2.157618,1.7773516,1.5764601,1.1653115,0.69398195,0.5177879,0.29131976,0.09201603,1.002,2010-12-28 01:00:00
244,0.90667534,2.4119184,1.8692269,1.4877921,1.2628921,0.85466015,0.53751355,0.3937074,0.1757776,-0.05638207,1.284,2010-12-28 01:30:00
245,0.8394984,2.3585744,1.8416793,1.423393,1.2059351,0.80216724,0.44421327,0.28927866,0.07373028,-0.111576244,0.989,2010-12-28 02:00:00
246,0.8054228,2.8869553,2.4302309,1.7055664,1.0503383,0.67223597,0.39631683,0.25669163,0.038244046,-0.16593269,1.034,2010-12-28 02:30:00
247,0.9502917,3.3770702,2.9000347,2.1981595,1.2404957,0.7420824,0.43999782,0.2964077,0.08476224,-0.1006068,0.915,2010-12-28 03:00:00
248,0.87533516,3.7649515,2.9797094,1.4136982,1.0935851,0.73746586,0.46101323,0.32977763,0.13616864,-0.034852084,0.745,2010-12-28 03:30:00
249,0.55599624,2.158961,1.4700202,1.0290302,0.82521075,0.51348686,0.25014642,0.11872095,-0.08775218,-0.3049377,0.825,2010-12-28 04:00:00
250,0.6457637,2.4266062,1.6582787,1.173644,0.9530509,0.5798827,0.30411422,0.17869094,-0.00595061,-0.17663684,0.763,2010-12-28 04:30:00
251,0.5338236,2.2837772,1.3163221,0.9358465,0.7727013,0.5045811,0.25666144,0.1282408,-0.07585815,-0.28312126,1.061,2010-12-28 05:00:00
252,0.5580217,2.3387163,1.6256095,0.97749996,0.7967918,0.51965356,0.26113558,0.12567145,-0.09027922,-0.30832666,0.79599994,2010-12-28 05:30:00
253,1.015106,3.44513,2.5805175,1.5640864,1.3334583,0.9842348,0.61212885,0.38225797,0.012648584,-0.2971567,0.756,2010-12-28 06:00:00
254,0.8112491,2.7990823,1.9505397,1.3039186,1.1093636,0.7843101,0.4585662,0.28398094,0.012546238,-0.24111919,0.822,2010-12-28 06:30:00
255,0.5486994,2.9022968,2.0368803,0.9796266,0.76677704,0.48051664,0.22068897,0.084828556,-0.13561101,-0.39194858,0.727,2010-12-28 07:00:00
256,0.80472547,3.2514951,2.256416,1.4378084,1.1734638,0.70644045,0.37825313,0.23496577,0.021215936,-0.20607612,0.789,2010-12-28 07:30:00
257,0.9836978,4.02153,3.1066196,1.8945305,1.4084696,0.79202765,0.4492289,0.29905182,0.06705555,-0.22699232,0.789,2010-12-28 08:00:00
258,1.0406075,5.094458,3.7994351,1.9637696,1.4462458,0.78412795,0.4570091,0.3171626,0.103665985,-0.15010537,1.046,2010-12-28 08:30:00
259,1.0312034,4.9949675,3.892228,2.3594623,1.6460557,0.78226256,0.19976246,0.058049683,-0.14945646,-0.47533923,1.021,2010-12-28 09:00:00
260,1.1290216,5.1760874,3.947515,2.2670577,1.7110933,0.9348565,0.33692482,0.19403231,-0.033848744,-0.7465015,1.064,2010-12-28 09:30:00
261,1.404206,6.722266,5.4309382,3.495974,1.964459,0.8774234,0.5005665,0.35438582,0.14404368,-0.0520045,1.692,2010-12-28 10:00:00
262,1.093877,5.910632,4.75324,3.1911895,1.5194391,0.59128064,0.32995775,0.21135038,0.0047026756,-0.33098376,1.055,2010-12-28 10:30:00
263,0.8699996,5.153721,3.852929,1.8793455,1.1862859,0.5840127,0.27608556,0.16311756,-0.01920732,-0.6310197,1.46,2010-12-28 11:00:00
264,0.993516,5.125484,3.7528605,1.6997603,1.2039559,0.7614578,0.5337876,0.42515454,0.23464392,-0.23630159,1.252,2010-12-28 11:30:00
265,0.75186837,5.1205597,3.817034,1.8289299,0.9170426,0.46869445,0.22924808,0.12525816,-0.049109995,-0.6956005,1.546,2010-12-28 12:00:00
266,1.2969991,5.9498186,4.7586603,3.1050732,1.8718235,0.79855204,0.49335018,0.37482387,0.19400991,-0.07122297,1.3719999,2010-12-28 12:30:00
267,1.7868125,7.320701,5.9249763,4.060159,2.5453985,1.4202029,0.61463755,0.47195107,0.2690655,-0.085174285,0.772,2010-12-28 13:00:00
268,1.954486,7.2783804,6.0431128,4.486491,3.1538382,1.7039672,0.39567006,0.19962104,-0.030242518,-0.26389787,0.856,2010-12-28 13:30:00
269,1.6473724,6.743388,5.500004,3.9779773,2.772448,1.18931,0.4766189,0.28356737,-0.058644593,-1.013316,0.9660001,2010-12-28 14:00:00
270,2.0747652,7.036041,5.907984,4.568735,3.5727215,1.5103182,0.72866195,0.50471914,0.1665988,-0.52957344,1.672,2010-12-28 14:30:00
271,1.8911983,7.3689985,6.034239,4.414725,3.1521242,1.3848428,0.6437715,0.39941514,-0.04544804,-1.1242161,1.9959999,2010-12-28 15:00:00
272,2.3162382,8.8702545,7.072532,4.800759,3.488059,1.8993294,0.9024355,0.5952001,0.027785871,-1.3751826,3.956,2010-12-28 15:30:00
273,2.428154,7.083502,5.984264,4.7068176,3.8011348,2.1763124,1.0258452,0.57607514,0.0074028415,-0.7218029,2.603,2010-12-28 16:00:00
274,2.8578148,8.629591,7.1811347,5.4826694,4.368507,2.5730467,1.2562574,0.77421,-0.009821208,-1.1436058,4.406,2010-12-28 16:30:00
275,3.3639235,10.302094,8.67153,6.7484426,5.374467,2.9584792,1.3117671,0.6988673,-0.16138843,-1.0885613,4.954,2010-12-28 17:00:00
276,3.5507593,8.992783,7.6904016,6.203726,5.226263,3.4413574,1.8246576,1.0642292,0.0036961497,-0.894012,4.9179997,2010-12-28 17:30:00
277,4.2783413,10.243434,8.803733,7.1936936,6.150177,4.195215,2.3674033,1.485703,0.20618781,-0.91007775,5.0259995,2010-12-28 18:00:00
278,4.643765,11.109275,9.508774,7.729905,6.6030264,4.5487657,2.6255057,1.6910044,0.34435332,-0.82357544,4.746,2010-12-28 18:30:00
279,4.4978876,11.22991,9.360016,7.352983,6.2214017,4.3593073,2.675008,1.8251679,0.5253315,-0.6962775,4.664,2010-12-28 19:00:00
280,4.380084,10.330376,8.914924,7.267513,6.1670384,4.2236276,2.5614166,1.7552865,0.55892324,-0.491667,4.923,2010-12-28 19:30:00
281,4.521372,10.323965,8.832829,7.258908,6.2775764,4.456205,2.7213907,1.8697777,0.6079246,-0.53922325,4.715,2010-12-28 20:00:00
282,4.616735,10.585945,9.122982,7.540559,6.5184193,4.548458,2.6784933,1.7952057,0.49919638,-0.6983885,5.21,2010-12-28 20:30:00
283,4.689329,11.271764,9.491522,7.4546914,6.3136024,4.52677,2.931092,2.1376064,0.97567993,-0.026577538,4.832,2010-12-28 21:00:00
284,4.202268,8.687758,7.645918,6.4718323,5.6936502,4.1829042,2.7067556,1.965547,0.85023516,-0.157617,4.8719997,2010-12-28 21:30:00
285,3.821578,8.940014,7.6347275,6.1815987,5.2835107,3.7078526,2.2957346,1.6284382,0.66604346,-0.18659607,4.723,2010-12-28 22:00:00
286,3.1061885,8.463558,7.276085,5.922205,5.0041747,3.110804,1.2513351,0.35506707,-1.2011466,-2.5938191,4.704,2010-12-28 22:30:00
287,2.8560472,7.4891696,6.3489065,5.0759892,4.265318,2.7830124,1.3572478,0.7560914,-0.07576828,-0.9432737,4.219,2010-12-28 23:00:00
288,2.2405457,5.7806625,4.926239,3.9953065,3.3927567,2.2405443,1.0883301,0.48577306,-0.4452009,-1.2997013,1.6959999,2010-12-28 23:30:00
289,1.6793574,7.4195256,5.7996116,4.111286,3.1293426,1.3724346,0.29269478,-0.24708234,-1.4954981,-2.8536792,1.7559999,2010-12-29 00:00:00
290,1.1596252,5.2004757,4.0365524,2.730599,1.8443198,0.87946737,0.43111244,0.19096044,-0.4254369,-1.4113412,1.458,2010-12-29 00:30:00
291,1.0922958,4.1054897,3.2450857,2.1640546,1.3777751,0.9102707,0.609647,0.4517154,0.12890588,-0.5670215,1.312,2010-12-29 01:00:00
292,0.8937361,3.2230227,2.576689,1.7787696,1.1671753,0.7437705,0.4886174,0.35772604,0.11039926,-0.3676963,1.171,2010-12-29 01:30:00
293,0.92796534,3.3450334,2.6419373,1.8031205,1.3065109,0.7582783,0.4882575,0.35718387,0.12713727,-0.1984143,1.134,2010-12-29 02:00:00
294,1.0146451,3.4609246,2.8744383,1.9753708,1.2599692,0.86084825,0.5895751,0.4367734,0.13793805,-0.17747205,1.099,2010-12-29 02:30:00
295,1.1082152,4.0738955,3.450231,2.5086212,1.5060625,0.82134384,0.5241706,0.39631546,0.20936574,0.03961939,1.083,2010-12-29 03:00:00
296,0.9167664,4.117831,3.074823,1.3401428,1.0532365,0.7791334,0.56345433,0.45185542,0.2644093,0.05516857,1.02,2010-12-29 03:30:00
297,0.67927915,2.7066147,1.799343,1.1518675,0.9215316,0.61412793,0.3725484,0.25144592,0.052665733,-0.1931488,1.404,2010-12-29 04:00:00
298,0.75303966,2.945721,2.0357506,1.3033663,1.0517869,0.64858156,0.40165967,0.29274803,0.13030066,-0.03455308,1.233,2010-12-29 04:30:00
299,0.617491,2.8075154,1.7333612,1.0030448,0.8162317,0.56094074,0.3424882,0.22744673,0.03200168,-0.18690898,0.68899995,2010-12-29 05:00:00
300,0.72851956,3.187925,2.3719602,1.1512812,0.901827,0.6362875,0.4072277,0.2854795,0.08268458,-0.1377247,0.782,2010-12-29 05:30:00
301,1.1324608,3.6898417,2.841158,1.7055242,1.4314811,1.0768745,0.7168329,0.50053567,0.16093363,-0.12931664,0.784,2010-12-29 06:00:00
302,1.1352353,3.8125572,2.91737,1.8045578,1.4897463,1.0600228,0.6617282,0.46086556,0.16324754,-0.114795685,0.732,2010-12-29 06:30:00
303,0.8410879,3.420085,2.6780968,1.6433018,1.1449666,0.72202367,0.3836105,0.21393229,-0.051485118,-0.34169474,0.79599994,2010-12-29 07:00:00
304,1.0770661,3.5315647,2.638359,1.8758999,1.5992055,1.0529716,0.45871556,0.28195456,0.039554223,-0.25545657,0.724,2010-12-29 07:30:00
305,1.089931,4.1139135,3.2845912,2.0937934,1.4469609,0.8694052,0.57162195,0.44415256,0.25159913,0.032394223,0.756,2010-12-29 08:00:00
306,0.9540685,4.579177,3.2205944,1.6728449,1.2805269,0.74035406,0.51179665,0.40922835,0.25298813,0.07933363,0.832,2010-12-29 08:30:00
307,0.75596225,4.310108,3.0509377,1.6580669,1.3217332,0.4376274,0.22908396,0.13905881,0.0019704213,-0.16105266,0.533,2010-12-29 09:00:00
308,0.83329445,4.151729,2.7978747,1.7227361,1.4301577,0.5198889,0.32792246,0.24537382,0.11642295,-0.10146529,0.862,2010-12-29 09:30:00
309,1.0673231,5.837713,4.3518977,1.7020674,1.1840129,0.7972796,0.60887915,0.5201152,0.38612115,0.25888857,1.481,2010-12-29 10:00:00
310,0.71482056,4.9815702,3.6793818,1.1187873,0.686774,0.49120256,0.34604973,0.26665488,0.10319076,-0.15531021,1.175,2010-12-29 10:30:00
311,0.6786877,4.4205,2.8703535,1.2277246,0.941075,0.47294816,0.30602008,0.2326351,0.11673776,-0.12218007,1.8240001,2010-12-29 11:00:00
312,0.77019995,4.4616346,2.825347,1.2310247,0.88516194,0.6148773,0.45988724,0.38433927,0.26072922,0.058872156,1.069,2010-12-29 11:30:00
313,0.68581945,4.8456593,3.3080504,1.1637394,0.89343166,0.4641512,0.29569268,0.21965039,0.101143345,-0.07161469,1.059,2010-12-29 12:00:00
314,1.1321087,5.69858,4.394233,2.0897458,1.5173446,0.75444126,0.54692686,0.4572688,0.32388133,0.19069344,1.43,2010-12-29 12:30:00
315,1.2659373,5.7662463,4.5165944,2.5749848,1.7298716,0.82560575,0.5285036,0.4361691,0.3013004,0.13177602,2.246,2010-12-29 13:00:00
316,1.3812346,6.6207857,5.2615743,3.2969885,2.1346338,1.0798428,0.26821777,0.15966222,0.007551214,-0.1583895,1.124,2010-12-29 13:30:00
317,1.2268829,6.1719813,4.8527937,3.038363,1.7916796,0.73662657,0.38648218,0.27217734,0.08550273,-0.5112298,0.997,2010-12-29 14:00:00
318,1.5688125,6.1580043,5.063146,3.7029924,2.5745769,1.0822845,0.57398176,0.44078332,0.22610365,-0.45832065,1.561,2010-12-29 14:30:00
319,1.6083646,7.1314735,5.7268643,3.9170015,2.2892222,1.1261595,0.5985571,0.445511,0.18787858,-0.7732528,1.248,2010-12-29 15:00:00
320,2.140076,8.011632,6.438233,4.3711643,3.0686696,1.7424455,0.90805644,0.6998197,0.37087086,-0.5122475,1.701,2010-12-29 15:30:00
321,2.4631202,7.2573504,6.1126294,4.7732773,3.8114624,2.2134457,1.0118893,0.609966,0.14060135,-0.70941114,4.156,2010-12-29 16:00:00
322,3.143972,8.743915,7.3594413,5.7315807,4.6575856,2.9306722,1.4584197,0.9976864,0.35826892,-0.5651812,3.536,2010-12-29 16:30:00
323,3.3332043,10.298598,8.616511,6.6151805,5.1907883,2.934396,1.3740858,0.8091753,-0.008635813,-1.0411247,5.067,2010-12-29 17:00:00
324,3.7042444,9.0220995,7.7674017,6.3095984,5.31204,3.5342755,2.057018,1.3714784,0.44052944,-0.33789456,4.959,2010-12-29 17:30:00
325,4.029925,9.73361,8.224964,6.524587,5.5251226,3.8771348,2.424395,1.7529789,0.8037819,-0.042090688,4.039,2010-12-29 18:00:00
326,4.3233104,10.848062,9.131901,7.0964556,5.907531,4.1256647,2.5573559,1.8381,0.87969583,0.04468016,4.154,2010-12-29 18:30:00
327,4.208888,10.952651,9.051696,6.812995,5.625694,3.9891026,2.6017075,1.9426925,0.90208143,-0.4326052,5.005,2010-12-29 19:00:00
328,4.0415764,10.081292,8.565837,6.7316303,5.51602,3.786957,2.4320042,1.8053055,0.92108494,0.11969728,4.047,2010-12-29 19:30:00
329,4.2820005,10.027777,8.377071,6.6569057,5.724258,4.1590385,2.7124343,2.0722945,1.1279452,0.0603842,3.976,2010-12-29 20:00:00
330,4.355604,10.002679,8.4627695,6.951571,6.0223265,4.2327704,2.62775,1.9707752,0.93748957,-0.21901423,4.101,2010-12-29 20:30:00
331,4.391282,10.867398,9.035911,6.9387016,5.8456235,4.176649,2.7526987,2.1272943,1.2365701,0.37371534,4.148,2010-12-29 21:00:00
332,4.2762055,9.145305,7.96769,6.65993,5.8023,4.165694,2.751708,2.0838957,1.0159636,-0.04666946,4.215,2010-12-29 21:30:00
333,3.8763113,9.195573,7.8550634,6.316908,5.3540807,3.710816,2.321141,1.7112567,0.80250216,-0.08018471,4.192,2010-12-29 22:00:00
334,3.2069468,9.012988,7.635547,6.0916305,5.0833697,3.1733,1.3215241,0.3776696,-1.0564052,-2.3552694,4.473,2010-12-29 22:30:00
335,2.9077017,8.229754,6.8759937,5.374468,4.4395766,2.8092756,1.334624,0.59546,-0.5308542,-1.5728005,4.228,2010-12-29 23:00:00


==> csv/FC_GM_christmas.csv <==
t,mean,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,0.38798967,1.4653349,1.2077482,0.9240007,0.73999923,0.38798967,0.035980154,-0.14802149,-0.4317686,-0.6893553,0.684,2010-12-22 23:30:00
1,0.498528,1.5106107,1.2686279,1.002069,0.82921386,0.498528,0.16784216,-0.005013169,-0.27157173,-0.51355463,0.574,2010-12-23 00:00:00
2,0.30850184,1.184198,0.9748244,0.7441865,0.59462506,0.30850184,0.022378633,-0.12718304,-0.35782066,-0.56719434,0.60899997,2010-12-23 00:30:00
3,0.37464544,1.1232113,0.9442337,0.747079,0.6192303,0.37464544,0.13006061,0.0022117526,-0.1949427,-0.37392026,0.593,2010-12-23 01:00:00
4,0.25655472,0.9026837,0.7481982,0.57802296,0.46766955,0.25655472,0.045439914,-0.06491356,-0.23508859,-0.3895741,0.604,2010-12-23 01:30:00
5,0.44003853,1.0388241,0.89565814,0.73795205,0.6356845,0.44003853,0.24439254,0.14212492,-0.015580966,-0.158747,0.597,2010-12-23 02:00:00
6,0.3419857,0.8928694,0.7611565,0.6160665,0.5219803,0.3419857,0.16199109,0.06790472,-0.07718498,-0.20889796,0.598,2010-12-23 02:30:00
7,0.36360633,0.8624135,0.7431518,0.6117776,0.5265856,0.36360633,0.20062709,0.11543494,-0.015939035,-0.13520084,0.648,2010-12-23 03:00:00
8,0.43493247,0.9485952,0.8257816,0.69049484,0.60276556,0.43493247,0.26709938,0.17937005,0.044083487,-0.07873017,0.578,2010-12-23 03:30:00
9,0.44260162,0.97452575,0.84734595,0.7072495,0.61640143,0.44260162,0.2688018,0.17795357,0.0378574,-0.089322455,0.604,2010-12-23 04:00:00
10,0.45273358,1.0267218,0.88948464,0.7383096,0.64027727,0.45273358,0.26518986,0.16715741,0.015982553,-0.12125459,0.601,2010-12-23 04:30:00
11,0.49831933,1.2186313,1.046409,0.8566958,0.73367256,0.49831933,0.2629661,0.13994277,-0.049770277,-0.22199254,0.6589999,2010-12-23 05:00:00
12,0.48144966,1.3681427,1.1561399,0.9226057,0.77116597,0.48144966,0.19173338,0.040293507,-0.19324039,-0.40524343,0.586,2010-12-23 05:30:00
13,0.6914453,1.8189572,1.5493759,1.2524158,1.0598462,0.6914453,0.32304442,0.1304747,-0.16648512,-0.4360664,1.445,2010-12-23 06:00:00
14,0.7788376,2.259811,1.9057194,1.5156655,1.2627279,0.7788376,0.29494742,0.0420094,-0.3480439,-0.70213574,1.504,2010-12-23 06:30:00
15,0.5206784,2.3127801,1.8842996,1.412302,1.1062261,0.5206784,-0.06486928,-0.37094548,-0.8429425,-1.2714233,0.44799998,2010-12-23 07:00:00
16,0.8167993,2.72902,2.2718198,1.7681855,1.4415944,0.8167993,0.19200419,-0.13458729,-0.6382209,-1.0954213,0.435,2010-12-23 07:30:00
17,0.83343416,2.7747495,2.310593,1.7992958,1.4677355,0.83343416,0.19913282,-0.13242783,-0.6437242,-1.1078808,0.467,2010-12-23 08:00:00
18,0.64062536,2.6655352,2.1813917,1.6480777,1.3022403,0.64062536,-0.020989481,-0.36682743,-0.9001405,-1.3842844,0.466,2010-12-23 08:30:00
19,0.46571538,2.576192,2.0715897,1.5157397,1.1552882,0.46571538,-0.22385736,-0.5843093,-1.1401587,-1.644761,0.54,2010-12-23 09:00:00
20,0.3560198,2.5420558,2.019388,1.4436371,1.0702807,0.3560198,-0.3582411,-0.73159796,-1.3073479,-1.830016,0.44,2010-12-23 09:30:00
21,0.5608782,2.8221147,2.281467,1.68591,1.2997099,0.5608782,-0.17795357,-0.5641541,-1.15971,-1.700358,0.455,2010-12-23 10:00:00
22,0.8554694,3.1891425,2.6311755,2.0165403,1.6179689,0.8554694,0.0929699,-0.30560222,-0.9202363,-1.4782034,0.475,2010-12-23 10:30:00
23,0.28858522,2.6511998,2.086313,1.4640557,1.060541,0.28858522,-0.48337066,-0.8868857,-1.5091424,-2.0740292,0.491,2010-12-23 11:00:00
24,0.31073466,2.7975302,2.2029524,1.5479887,1.1232651,0.31073466,-0.5017957,-0.9265198,-1.5814828,-2.1760607,0.413,2010-12-23 11:30:00
25,0.7459129,3.2564962,2.6562312,1.9950023,1.5662158,0.7459129,-0.07438988,-0.5031767,-1.1644047,-1.7646701,0.443,2010-12-23 12:00:00
26,0.5749134,2.9936323,2.4153314,1.7782973,1.3652006,0.5749134,-0.21537381,-0.628471,-1.265504,-1.8438053,0.45299998,2010-12-23 12:30:00
27,0.5264443,2.8939292,2.3278782,1.704338,1.2999915,0.5264443,-0.24710287,-0.6514497,-1.274989,-1.8410406,0.48799998,2010-12-23 13:00:00
28,0.61036736,2.8971741,2.3504126,1.7481211,1.3575538,0.61036736,-0.13681915,-0.5273869,-1.1296774,-1.6764392,0.507,2010-12-23 13:30:00
29,0.58856493,2.8722885,2.3262641,1.7247847,1.3347441,0.58856493,-0.15761414,-0.54765517,-1.1491337,-1.6951582,0.427,2010-12-23 14:00:00
30,0.9681446,3.259652,2.7117662,2.108237,1.716867,0.9681446,0.21942227,-0.17194825,-0.7754768,-1.3233625,0.452,2010-12-23 14:30:00
31,1.0066493,3.2864919,2.7413955,2.140938,1.7515603,1.0066493,0.26173827,-0.12764001,-0.7280964,-1.2731931,0.458,2010-12-23 15:00:00
32,1.0726829,3.4611397,2.8900743,2.2610106,1.8530823,1.0726829,0.29228342,-0.11564529,-0.7447081,-1.3157737,0.526,2010-12-23 15:30:00
33,1.260926,3.802837,3.1950812,2.5256014,2.0914648,1.260926,0.43038732,-0.0037499645,-0.6732289,-1.2809845,0.74,2010-12-23 16:00:00
34,1.3207005,3.99761,3.3575773,2.6525419,2.1953483,1.3207005,0.44605255,-0.011141534,-0.71617585,-1.356209,5.773,2010-12-23 16:30:00
35,2.3079793,5.047255,4.3923106,3.67085,3.2030048,2.3079793,1.412954,0.9451083,0.22364806,-0.43129626,5.871,2010-12-23 17:00:00
36,2.5983863,5.326104,4.673923,3.955506,3.4896352,2.5983863,1.7071373,1.2412657,0.52284956,-0.12933134,4.7859993,2010-12-23 17:30:00
37,3.1224177,5.824595,5.1785207,4.4668307,4.0053215,3.1224177,2.2395139,1.7780043,1.0663149,0.42024076,4.484,2010-12-23 18:00:00
38,3.340523,5.9753575,5.345385,4.651431,4.2014236,3.340523,2.4796226,2.0296147,1.3356618,0.7056886,4.553,2010-12-23 18:30:00
39,3.196927,5.720916,5.1174455,4.452686,4.02161,3.196927,2.3722444,1.9411678,1.2764091,0.6729387,5.307,2010-12-23 19:00:00
40,3.5025375,5.891011,5.3199425,4.6908736,4.282943,3.5025375,2.7221324,2.314201,1.6851335,1.1140639,4.424,2010-12-23 19:30:00
41,3.3559546,5.6505346,5.101915,4.4975758,4.105681,3.3559546,2.606228,2.214333,1.609995,1.0613745,4.556,2010-12-23 20:00:00
42,3.4094193,5.647747,5.1125765,4.523053,4.140766,3.4094193,2.678073,2.295785,1.7062627,1.1710919,4.5319996,2010-12-23 20:30:00
43,3.244861,5.2812343,4.7943497,4.2580166,3.9102213,3.244861,2.5795004,2.2317047,1.6953726,1.208488,4.482,2010-12-23 21:00:00
44,3.0712383,4.937315,4.491147,3.9996667,3.6809564,3.0712383,2.4615204,2.14281,1.6513296,1.2051619,4.363,2010-12-23 21:30:00
45,2.7355921,4.476815,4.0604997,3.601902,3.304516,2.7355921,2.1666682,1.8692819,1.410685,0.9943689,4.5469995,2010-12-23 22:00:00
46,1.8710883,3.5045638,3.1140099,2.6837904,2.4048066,1.8710883,1.3373699,1.0583857,0.6281672,0.23761307,4.328,2010-12-23 22:30:00
47,1.4015181,2.904506,2.5451505,2.149299,1.8926011,1.4015181,0.91043496,0.65373707,0.25788572,-0.101469554,4.096,2010-12-23 23:00:00
48,2.0261793,3.7326918,3.324675,2.8752198,2.5837617,2.0261793,1.4685969,1.1771387,0.7276837,0.31966683,1.555,2010-12-23 23:30:00
49,1.3136448,2.9246476,2.5394669,2.1151662,1.8400205,1.3136448,0.78726894,0.512123,0.0878231,-0.29735798,0.996,2010-12-24 00:00:00
50,1.0106819,2.3919468,2.0616949,1.697902,1.4619936,1.0106819,0.5593703,0.32346162,-0.040330812,-0.37058297,2.252,2010-12-24 00:30:00
51,0.7287102,1.8997415,1.6197553,1.3113328,1.1113306,0.7287102,0.34608972,0.14608724,-0.16233471,-0.44232124,1.388,2010-12-24 01:00:00
52,0.6020613,1.6115417,1.3701812,1.1043077,0.93189687,0.6020613,0.27222574,0.099814825,-0.16605835,-0.4074191,1.171,2010-12-24 01:30:00
53,0.5855093,1.5194892,1.2961802,1.0501919,0.890676,0.5855093,0.2803427,0.12082663,-0.12516147,-0.3484704,1.169,2010-12-24 02:00:00
54,0.58704007,1.4370303,1.2338028,1.0099351,0.8647641,0.58704007,0.30931604,0.16414475,-0.05972248,-0.26295003,1.222,2010-12-24 02:30:00
55,0.6225199,1.3961241,1.2111601,1.0074109,0.87528574,0.6225199,0.3697541,0.23762889,0.033879895,-0.15108418,1.211,2010-12-24 03:00:00
56,0.7232455,1.5146542,1.3254331,1.1169946,0.98182875,0.7232455,0.46466222,0.32949618,0.121057935,-0.06816311,0.958,2010-12-24 03:30:00
57,0.55436045,1.363948,1.1703805,0.9571541,0.8188834,0.55436045,0.2898375,0.15156668,-0.061659433,-0.2552269,0.733,2010-12-24 04:00:00
58,0.50902814,1.3796544,1.1714929,0.94219035,0.79349476,0.50902814,0.22456144,0.07586565,-0.15343663,-0.36159816,0.784,2010-12-24 04:30:00
59,0.60533696,1.6719781,1.4169507,1.1360223,0.9538491,0.60533696,0.25682482,0.07465131,-0.20627664,-0.4613041,0.732,2010-12-24 05:00:00
60,0.31913,1.584053,1.2816176,0.9484664,0.7324283,0.31913,-0.09416834,-0.31020674,-0.64335734,-0.9457929,0.708,2010-12-24 05:30:00
61,0.7199612,2.3006833,1.9227422,1.506417,1.236443,0.7199612,0.2034794,-0.066494845,-0.48281944,-0.86076057,0.71,2010-12-24 06:00:00
62,0.9087425,2.9405499,2.454757,1.9196264,1.572611,0.9087425,0.24487396,-0.10214194,-0.6372717,-1.1230646,1.381,2010-12-24 06:30:00
63,0.62524164,3.1720414,2.5631173,1.8923497,1.4573778,0.62524164,-0.20689453,-0.6418669,-1.3126336,-1.9215581,0.583,2010-12-24 07:00:00
64,0.65716475,3.3219626,2.6848257,1.9829803,1.5278553,0.65716475,-0.21352574,-0.66865116,-1.3704956,-2.0076327,0.595,2010-12-24 07:30:00
65,1.028051,3.6452427,3.019488,2.3301811,1.8831867,1.028051,0.17291513,-0.27407956,-0.9633856,-1.5891404,0.589,2010-12-24 08:00:00
66,1.0715287,3.7973816,3.1456468,2.427721,1.9621681,1.0715287,0.18088908,-0.284664,-1.0025889,-1.6543242,0.656,2010-12-24 08:30:00
67,0.8867787,3.7178411,3.0409513,2.2953157,1.8117942,0.8867787,-0.038236793,-0.52175885,-1.2673935,-1.9442835,1.156,2010-12-24 09:00:00
68,0.64898145,3.5854194,2.8833349,2.1099458,1.608427,0.64898145,-0.3104641,-0.8119835,-1.5853714,-2.287456,1.5319998,2010-12-24 09:30:00
69,0.86638117,3.9515462,3.2139018,2.4013417,1.8744217,0.86638117,-0.14165926,-0.66857994,-1.4811393,-2.2187836,1.074,2010-12-24 10:00:00
70,1.1231053,4.3203635,3.555919,2.7138357,2.167771,1.1231053,0.07843955,-0.46762574,-1.3097078,-2.0741532,0.733,2010-12-24 10:30:00
71,0.6940778,3.9253376,3.1527631,2.3017247,1.7498529,0.6940778,-0.36169732,-0.9135696,-1.7646067,-2.5371811,0.676,2010-12-24 11:00:00
72,0.88246167,4.294188,3.478465,2.579896,1.9972022,0.88246167,-0.23227876,-0.8149735,-1.7135413,-2.5292642,0.86,2010-12-24 11:30:00
73,0.95838827,4.4035993,3.5798702,2.6724825,2.0840693,0.95838827,-0.16729276,-0.7557063,-1.6630931,-2.4868224,0.99100006,2010-12-24 12:00:00
74,0.865219,4.243104,3.4354722,2.5458164,1.9689022,0.865219,-0.23846427,-0.8153791,-1.7050338,-2.5126657,1.016,2010-12-24 12:30:00
75,0.5956159,3.9053776,3.114034,2.24232,1.6770406,0.5956159,-0.48580882,-1.0510888,-1.9228016,-2.7141457,1.137,2010-12-24 13:00:00
76,1.1810398,4.3855557,3.6193757,2.775381,2.2280767,1.1810398,0.13400285,-0.41330212,-1.2572956,-2.0234761,1.048,2010-12-24 13:30:00
77,0.8029989,4.0310435,3.259238,2.4090464,1.8577236,0.8029989,-0.25172576,-0.80304927,-1.6532395,-2.4250455,1.038,2010-12-24 14:00:00
78,1.1134529,4.3597484,3.5835786,2.7285805,2.174141,1.1134529,0.052765194,-0.50167525,-1.3566723,-2.132842,1.255,2010-12-24 14:30:00
79,0.6283991,3.8248663,3.0606103,2.2187357,1.6728061,0.6283991,-0.41600797,-0.96193814,-1.8038118,-2.5680678,1.728,2010-12-24 15:00:00
80,1.2445163,4.6167603,3.810477,2.922307,2.3463562,1.2445163,0.14267631,-0.43327507,-1.3214439,-2.1277273,2.5009997,2010-12-24 15:30:00
81,1.6363822,5.187216,4.338234,3.4030268,2.7965744,1.6363822,0.47619,-0.13026309,-1.0654684,-1.9144516,4.034,2010-12-24 16:00:00
82,2.3158948,5.972204,5.0980034,4.1350164,3.5105498,2.3158948,1.1212397,0.49677226,-0.46621296,-1.3404145,5.7579994,2010-12-24 16:30:00
83,3.397097,7.1250467,6.2337165,5.251862,4.6151595,3.397097,2.1790347,1.5423315,0.5604781,-0.33085218,7.229,2010-12-24 17:00:00
84,3.1528347,6.8484435,5.964846,4.991509,4.3603306,3.1528347,1.9453388,1.3141596,0.34082386,-0.5427737,7.6660004,2010-12-24 17:30:00
85,3.932003,7.6451106,6.75733,5.7793837,5.1452165,3.932003,2.7187893,2.0846214,1.1066768,0.21889473,7.233,2010-12-24 18:00:00
86,4.2933865,7.8477793,6.997946,6.061802,5.454742,4.2933865,3.1320314,2.5249708,1.5888281,0.7389943,5.241,2010-12-24 18:30:00
87,3.884941,7.299483,6.483087,5.5837765,5.000602,3.884941,2.7692804,2.186105,1.2867957,0.47039932,5.16,2010-12-24 19:00:00
88,3.8122485,7.057242,6.281384,5.4267282,4.872511,3.8122485,2.7519858,2.1977677,1.3431137,0.5672552,4.8329997,2010-12-24 19:30:00
89,4.013213,7.155695,6.4043465,5.5766907,5.039981,4.013213,2.9864452,2.4497356,1.6220803,0.8707319,4.97,2010-12-24 20:00:00
90,3.8819828,6.939103,6.2081637,5.4029903,4.88086,3.8819828,2.8831058,2.3609748,1.5558021,0.82486314,5.295,2010-12-24 20:30:00
91,3.7163305,6.4442444,5.7920165,5.073548,4.607643,3.7163305,2.8250177,2.3591127,1.6406453,0.9884174,4.848,2010-12-24 21:00:00
92,3.566279,6.0819774,5.4804893,4.817913,4.388253,3.566279,2.744305,2.3146443,1.6520693,1.0505809,4.923,2010-12-24 21:30:00
93,3.2883563,5.6827855,5.110292,4.4796553,4.0707073,3.2883563,2.5060055,2.0970566,1.4664209,0.89392734,4.924,2010-12-24 22:00:00
94,2.623855,4.902635,4.357793,3.7576153,3.3684192,2.623855,1.8792913,1.4900945,0.8899179,0.3450753,4.847,2010-12-24 22:30:00
95,2.345678,4.491392,3.9783652,3.4132345,3.0467644,2.345678,1.6445919,1.2781216,0.71299136,0.199964,4.7869997,2010-12-24 23:00:00
96,2.65332,4.9499364,4.40083,3.7959545,3.4037118,2.65332,1.9029286,1.5106853,0.9058111,0.35670388,3.19,2010-12-24 23:30:00
97,1.9416015,4.13694,3.6120481,3.033847,2.6589022,1.9416015,1.2243011,0.8493554,0.27115542,-0.25373685,2.198,2010-12-25 00:00:00
98,1.548793,3.4227533,2.974701,2.4811435,2.161087,1.548793,0.93649894,0.6164421,0.12288543,-0.3251672,1.8209999,2010-12-25 00:30:00
99,1.1524,2.7378614,2.3587873,1.9412138,1.6704304,1.1524,0.6343697,0.36358598,-0.05398696,-0.4330612,1.5089998,2010-12-25 01:00:00
100,1.0918245,2.4538538,2.1282008,1.7694743,1.5368512,1.0918245,0.64679784,0.4141745,0.055448297,-0.2702047,3.013,2010-12-25 01:30:00
101,1.0083436,2.2756116,1.9726157,1.6388468,1.4224081,1.0083436,0.59427905,0.3778401,0.044071827,-0.25892437,1.229,2010-12-25 02:00:00
102,0.7655182,1.9129807,1.6386294,1.3364146,1.1404377,0.7655182,0.3905986,0.19462147,-0.10759297,-0.3819444,1.2179999,2010-12-25 02:30:00
103,0.8888174,1.9368145,1.6862448,1.4102268,1.2312379,0.8888174,0.54639703,0.36740783,0.091390304,-0.15917952,1.254,2010-12-25 03:00:00
104,0.88171136,1.9494058,1.6941266,1.4129207,1.2305676,0.88171136,0.5328551,0.3505017,0.069296315,-0.18598297,1.21,2010-12-25 03:30:00
105,0.63093054,1.7175239,1.4577261,1.1715428,0.98596185,0.63093054,0.2758993,0.09031812,-0.19586478,-0.45566273,1.204,2010-12-25 04:00:00
106,0.47621548,1.6412112,1.3626678,1.0558352,0.85686374,0.47621548,0.095567204,-0.1034044,-0.41023654,-0.68878007,0.738,2010-12-25 04:30:00
107,0.33987695,1.7378764,1.4036232,1.0354228,0.79665637,0.33987695,-0.116902485,-0.35566923,-0.72386914,-1.0581224,0.564,2010-12-25 05:00:00
108,0.2382547,1.855189,1.4685898,1.0427271,0.7665684,0.2382547,-0.29005903,-0.566218,-0.99208003,-1.3786793,0.511,2010-12-25 05:30:00
109,0.6778934,2.6736445,2.1964726,1.6708385,1.3299811,0.6778934,0.02580578,-0.31505206,-0.8406855,-1.3178576,0.49600002,2010-12-25 06:00:00
110,0.77194166,3.2938888,2.6909068,2.0266848,1.5959575,0.77194166,-0.052074224,-0.482802,-1.147023,-1.7500055,0.624,2010-12-25 06:30:00
111,0.5511787,3.7633688,2.9953537,2.1493378,1.600723,0.5511787,-0.49836567,-1.0469812,-1.8929956,-2.661011,0.506,2010-12-25 07:00:00
112,0.8730493,4.1968894,3.4021795,2.5267575,1.959074,0.8730493,-0.2129753,-0.7806596,-1.6560802,-2.4507902,1.387,2010-12-25 07:30:00
113,1.4451778,4.6396384,3.8758624,3.034516,2.4889293,1.4451778,0.4014263,-0.14416113,-0.9855063,-1.7492826,1.092,2010-12-25 08:00:00
114,1.1915699,4.536521,3.7367635,2.8557816,2.2844923,1.1915699,0.09864766,-0.47264233,-1.353623,-2.1533806,0.958,2010-12-25 08:30:00
115,1.587166,5.043638,4.217217,3.3068628,2.7165265,1.587166,0.45780528,-0.13253161,-1.0428845,-1.8693061,2.064,2010-12-25 09:00:00
116,1.4561571,5.0356965,4.17985,3.2370834,2.6257284,1.4561571,0.28658587,-0.32476988,-1.2675354,-2.1233816,3.424,2010-12-25 09:30:00
117,1.7167112,5.5314584,4.6193757,3.6146605,2.9631338,1.7167112,0.47028854,-0.18123871,-1.1859525,-2.0980353,3.839,2010-12-25 10:00:00
118,1.8339949,5.765414,4.8254356,3.789992,3.1185389,1.8339949,0.5494511,-0.12200285,-1.1574453,-2.0974243,2.935,2010-12-25 10:30:00
119,2.143088,6.1385407,5.1832523,4.1309433,3.4485538,2.143088,0.83762217,0.1552319,-0.89707536,-1.8523642,2.735,2010-12-25 11:00:00
120,1.8052144,6.0173516,5.0102553,3.9008768,3.1814795,1.8052144,0.42894942,-0.2904488,-1.3998257,-2.4069223,2.934,2010-12-25 11:30:00
121,1.6981288,5.9620275,4.9425554,3.819544,3.0913064,1.6981288,0.30495122,-0.4232874,-1.5462971,-2.5657694,4.881,2010-12-25 12:00:00
122,1.7793493,5.9842834,4.978909,3.871428,3.153261,1.7793493,0.40543774,-0.3127302,-1.4202101,-2.4255846,5.656,2010-12-25 12:30:00
123,1.2204142,5.3560133,4.3672166,3.2779968,2.5716712,1.2204142,-0.13084301,-0.83716923,-1.9263879,-2.9151845,5.746,2010-12-25 13:00:00
124,2.179621,6.1759195,5.220429,4.1678977,3.4853632,2.179621,0.87387866,0.19134381,-0.86118627,-1.8166771,6.169,2010-12-25 13:30:00
125,1.4433618,5.4962015,4.5271926,3.459769,2.7675781,1.4433618,0.11914525,-0.5730462,-1.6404679,-2.6094775,5.97,2010-12-25 14:00:00
126,2.2441807,6.355749,5.3726983,4.289807,3.5875862,2.2441807,0.9007752,0.19855331,-0.88433623,-1.8673877,3.614,2010-12-25 14:30:00
127,0.916232,4.9166136,3.9601467,2.90654,2.2233083,0.916232,-0.39084446,-1.0740765,-2.1276822,-3.0841496,4.239,2010-12-25 15:00:00
128,1.9872392,6.201326,5.1937633,4.0838714,3.3641412,1.9872392,0.6103373,-0.10939387,-1.2192839,-2.226847,3.79,2010-12-25 15:30:00
129,2.0960264,6.509304,5.4541163,4.2917624,3.5380118,2.0960264,0.6540411,-0.09971031,-1.2620627,-2.317251,4.001,2010-12-25 16:00:00
130,2.6540415,7.134418,6.063187,4.8831606,4.1179504,2.6540415,1.1901326,0.42492142,-0.75510347,-1.8263345,3.8180003,2010-12-25 16:30:00
131,3.5704246,8.111942,7.026093,5.8299637,5.0543103,3.5704246,2.0865388,1.3108851,0.114757344,-0.9710919,3.7549999,2010-12-25 17:00:00
132,3.391158,7.904603,6.8254657,5.6367297,4.8658714,3.391158,1.9164447,1.1455857,-0.0431485,-1.1222862,3.704,2010-12-25 17:30:00
133,4.2404003,8.790251,7.7024093,6.504085,5.727009,4.2404003,2.7537916,1.9767147,0.7783922,-0.3094495,3.802,2010-12-25 18:00:00
134,4.639122,8.979477,7.9417253,6.798577,6.057281,4.639122,3.2209632,2.4796667,1.3365201,0.29876718,3.7480001,2010-12-25 18:30:00
135,4.367263,8.536686,7.5398026,6.4416738,5.7295713,4.367263,3.0049543,2.2928514,1.1947244,0.1978406,3.882,2010-12-25 19:00:00
136,3.5876725,7.5668325,6.61544,5.567422,4.887815,3.5876725,2.2875302,1.6079226,0.55990624,-0.39148703,5.778,2010-12-25 19:30:00
137,4.169296,8.047148,7.1199765,6.0986414,5.436337,4.169296,2.9022548,2.23995,1.2186161,0.29144502,6.35,2010-12-25 20:00:00
138,3.2174404,6.9720726,6.0743628,5.08548,4.444221,3.2174404,1.9906598,1.3493997,0.36051872,-0.53719103,6.418,2010-12-25 20:30:00
139,3.9317613,7.2600207,6.464254,5.5876684,5.01923,3.9317613,2.8442924,2.275853,1.3992686,0.6035017,7.8169994,2010-12-25 21:00:00
140,3.864385,6.948441,6.211062,5.3987937,4.872063,3.864385,2.8567064,2.3299751,1.5177081,0.7803288,7.194,2010-12-25 21:30:00
141,3.3376746,6.3160944,5.6039724,4.819526,4.3108373,3.3376746,2.3645117,1.8558222,1.0713773,0.35925484,6.576,2010-12-25 22:00:00
142,3.1624284,6.0205817,5.337215,4.584444,4.0962954,3.1624284,2.2285612,1.740412,0.9876421,0.3042747,4.6,2010-12-25 22:30:00
143,2.533982,5.2514634,4.6017303,3.8860092,3.4218864,2.533982,1.6460776,1.1819543,0.46623424,-0.18349932,3.5499997,2010-12-25 23:00:00
144,2.7095575,4.97506,4.433392,3.836712,3.449783,2.7095575,1.9693321,1.582403,0.98572344,0.4440554,1.483,2010-12-25 23:30:00
145,1.8405364,4.0060835,3.4883142,2.91796,2.5481029,1.8405364,1.13297,0.7631124,0.19275881,-0.32501042,1.091,2010-12-26 00:00:00
146,1.331926,3.1822944,2.7398827,2.252539,1.9365116,1.331926,0.7273405,0.41131288,-0.07603025,-0.51844215,1.229,2010-12-26 00:30:00
147,1.0662068,2.628768,2.2551692,1.8436271,1.5767548,1.0662068,0.5556587,0.2887862,-0.12275537,-0.4963543,1.256,2010-12-26 01:00:00
148,1.3336717,2.6778674,2.3564785,2.0024488,1.7728715,1.3336717,0.894472,0.66489446,0.31086522,-0.010523911,1.313,2010-12-26 01:30:00
149,1.057171,2.3082695,2.0091395,1.6796293,1.4659523,1.057171,0.64838964,0.43471232,0.105202675,-0.1939274,1.316,2010-12-26 02:00:00
150,0.8202312,1.952713,1.6819437,1.3836744,1.190256,0.8202312,0.45020643,0.25678787,-0.04148097,-0.31225052,1.252,2010-12-26 02:30:00
151,0.84826696,1.8838468,1.636246,1.3634986,1.1866301,0.84826696,0.5099037,0.33303523,0.06028808,-0.18731278,1.3179998,2010-12-26 03:00:00
152,1.0592101,2.1156027,1.8630258,1.5847965,1.4043736,1.0592101,0.71404654,0.53362346,0.2553947,0.002817581,1.02,2010-12-26 03:30:00
153,0.7718821,1.8479356,1.5906578,1.3072505,1.1234696,0.7718821,0.42029458,0.23651351,-0.046893407,-0.30417135,0.68799996,2010-12-26 04:00:00
154,0.34013,1.4939492,1.218078,0.91418904,0.7171265,0.34013,-0.03686649,-0.23392923,-0.5378178,-0.81368905,0.57899994,2010-12-26 04:30:00
155,0.5083283,1.889494,1.5592656,1.1954988,0.9596074,0.5083283,0.057049114,-0.17884256,-0.54260874,-0.8728372,0.647,2010-12-26 05:00:00
156,0.51776236,2.1151567,1.7332294,1.3125131,1.0396918,0.51776236,-0.004166926,-0.27698871,-0.6977044,-1.0796318,0.684,2010-12-26 05:30:00
157,0.81358004,2.7907374,2.3180113,1.7972741,1.4595923,0.81358004,0.16756772,-0.17011444,-0.6908507,-1.1635772,0.6,2010-12-26 06:00:00
158,0.8882546,3.3903303,2.7920992,2.133111,1.7057775,0.8882546,0.07073159,-0.35660225,-1.0155895,-1.6138206,0.682,2010-12-26 06:30:00
159,0.7120808,3.8979254,3.1362092,2.2971325,1.7530171,0.7120808,-0.32885548,-0.8729714,-1.7120473,-2.4737635,0.668,2010-12-26 07:00:00
160,1.1739136,4.472192,3.6835938,2.8149045,2.2515862,1.1739136,0.09624098,-0.46707764,-1.3357657,-2.1243641,0.604,2010-12-26 07:30:00
161,1.8848561,5.056953,4.298524,3.4630675,2.9213006,1.8848561,0.8484117,0.3066438,-0.52881116,-1.2872404,0.67,2010-12-26 08:00:00
162,1.5511191,4.8785887,4.083011,3.2066333,2.6383297,1.5511191,0.46390852,-0.104395814,-0.9807723,-1.7763504,0.63399994,2010-12-26 08:30:00
163,1.8550586,5.303656,4.4791174,3.5708375,2.981846,1.8550586,0.72827095,0.13927901,-0.7689997,-1.5935385,0.62,2010-12-26 09:00:00
164,1.1257426,4.6854672,3.834359,2.8968105,2.2888396,1.1257426,-0.037354533,-0.6453261,-1.582873,-2.4339817,0.96800005,2010-12-26 09:30:00
165,1.4331053,5.236175,4.3268843,3.3252447,2.6757126,1.4331053,0.1904982,-0.45903474,-1.460673,-2.3699641,2.418,2010-12-26 10:00:00
166,1.7262051,5.633656,4.699409,3.670277,3.0029178,1.7262051,0.4494924,-0.217868,-1.246998,-2.1812458,1.581,2010-12-26 10:30:00
167,2.0921867,6.071498,5.120069,4.0720115,3.3923788,2.0921867,0.79199463,0.1123612,-0.93569505,-1.8871245,1.787,2010-12-26 11:00:00
168,2.2047057,6.387802,5.387649,4.285919,3.571482,2.2047057,0.83792967,0.123491466,-0.9782368,-1.97839,1.236,2010-12-26 11:30:00
169,2.2455761,6.4872527,5.4730935,4.355935,3.6314926,2.2455761,0.85965955,0.1352163,-0.9819404,-1.9961,2.302,2010-12-26 12:00:00
170,1.7954409,5.9768257,4.977082,3.8758035,3.161658,1.7954409,0.42922395,-0.2849219,-1.3861995,-2.3859434,3.256,2010-12-26 12:30:00
171,1.5718422,5.6945267,4.7088184,3.6229994,2.9188797,1.5718422,0.22480464,-0.47931582,-1.5651331,-2.5508423,5.5889997,2010-12-26 13:00:00
172,2.4450672,6.4119754,5.4635115,4.4187207,3.7412064,2.4450672,1.1489277,0.47141257,-0.57337683,-1.5218407,7.066,2010-12-26 13:30:00
173,1.8090137,5.843137,4.8786025,3.816109,3.1271145,1.8090137,0.4909127,-0.19808216,-1.2605745,-2.2251089,4.109,2010-12-26 14:00:00
174,2.314077,6.4081697,5.429297,4.351009,3.6517723,2.314077,0.9763817,0.2771446,-0.8011422,-1.780015,4.4859996,2010-12-26 14:30:00
175,1.2200472,5.1981177,4.2469854,3.1992545,2.5198338,1.2200472,-0.07973924,-0.75916094,-1.8068901,-2.758023,5.197,2010-12-26 15:00:00
176,2.2960985,6.4788733,5.4787974,4.3771524,3.6627696,2.2960985,0.9294272,0.21504389,-0.88659966,-1.886676,6.341,2010-12-26 15:30:00
177,2.2422206,6.6331596,5.583313,4.426842,3.6769073,2.2422206,0.8075343,0.057598237,-1.0988709,-2.148718,6.608,2010-12-26 16:00:00
178,2.6904266,7.14372,6.0789647,4.9060717,4.145487,2.6904266,1.2353666,0.47478092,-0.6981107,-1.7628667,6.91,2010-12-26 16:30:00
179,3.7872875,8.307137,7.2264686,6.036046,5.2640934,3.7872875,2.310481,1.5385282,0.34810728,-0.73256135,6.735,2010-12-26 17:00:00
180,2.9625263,7.446997,6.3747873,5.1936827,4.427773,2.9625263,1.4972796,0.73136926,-0.44973376,-1.5219439,6.842,2010-12-26 17:30:00
181,4.5805764,9.102417,8.021273,6.8303256,6.0580335,4.5805764,3.1031194,2.3308265,1.139881,0.05873618,6.635,2010-12-26 18:00:00
182,5.1803174,9.511249,8.475749,7.3350835,6.595397,5.1803174,3.7652383,3.0255513,1.884887,0.8493875,8.362,2010-12-26 18:30:00
183,4.775676,8.924641,7.932648,6.8399076,6.1313,4.775676,3.4200516,2.711443,1.6187044,0.62671185,7.167,2010-12-26 19:00:00
184,4.301082,8.255015,7.3096547,6.2682805,5.5929823,4.301082,3.0091817,2.3338828,1.2925105,0.34714878,6.879,2010-12-26 19:30:00
185,4.8341913,8.690984,7.7688484,6.7530594,6.094352,4.8341913,3.5740306,2.9153223,1.899535,0.97739893,6.781,2010-12-26 20:00:00
186,3.70074,7.4356046,6.5426216,5.558945,4.9210625,3.70074,2.4804182,1.8425342,0.85885966,-0.034123942,6.926,2010-12-26 20:30:00
187,4.4134345,7.732075,6.938608,6.0645556,5.4977603,4.4134345,3.3291087,2.7623122,1.8882612,1.0947943,6.648,2010-12-26 21:00:00
188,4.2369027,7.2964954,6.5649657,5.7591405,5.236588,4.2369027,3.2372177,2.7146645,1.9088403,1.1773101,6.75,2010-12-26 21:30:00
189,3.711141,6.6774755,5.968243,5.18698,4.680355,3.711141,2.741927,2.2353015,1.4540396,0.74480677,6.9929996,2010-12-26 22:00:00
190,3.3464496,6.178913,5.5016885,4.755684,4.271923,3.3464496,2.4209764,1.9372151,1.1912113,0.5139865,5.731,2010-12-26 22:30:00
191,2.6270134,5.3205743,4.67656,3.9671395,3.507102,2.6270134,1.7469252,1.2868873,0.5774676,-0.06654655,2.07,2010-12-26 23:00:00
192,2.1534967,4.157939,3.678689,3.1507657,2.808424,2.1534967,1.4985695,1.1562274,0.6283051,0.14905503,1.944,2010-12-26 23:30:00
193,1.346757,3.2500513,2.7949853,2.2937021,1.9686356,1.346757,0.72487867,0.39981183,-0.10147061,-0.55653685,1.9969999,2010-12-27 00:00:00
194,1.2169083,2.8504062,2.4598467,2.0296216,1.750634,1.2169083,0.6831826,0.40419468,-0.026029872,-0.41658938,1.8229998,2010-12-27 00:30:00
195,0.76148266,2.1362658,1.8075634,1.4454777,1.2106764,0.76148266,0.3122889,0.07748732,-0.28459784,-0.6133002,1.527,2010-12-27 01:00:00
196,1.0848604,2.2690752,1.9859366,1.6740421,1.4717884,1.0848604,0.6979326,0.4956785,0.1837845,-0.09935405,1.172,2010-12-27 01:30:00
197,0.96742696,2.0719476,1.8078634,1.5169585,1.3283157,0.96742696,0.6065382,0.41789523,0.12699075,-0.13709348,1.146,2010-12-27 02:00:00
198,1.0278324,2.026278,1.7875558,1.5245886,1.3540624,1.0278324,0.7016023,0.53107595,0.26810905,0.029386727,1.102,2010-12-27 02:30:00
199,1.0812621,1.9941863,1.7759117,1.5354689,1.3795491,1.0812621,0.78297514,0.6270553,0.3866127,0.16833803,1.077,2010-12-27 03:00:00
200,1.0810432,2.0162165,1.7926223,1.5463195,1.3865998,1.0810432,0.7754866,0.6157667,0.36946434,0.14587004,1.221,2010-12-27 03:30:00
201,0.6446785,1.5979038,1.3699934,1.1189362,0.95613337,0.6446785,0.33322358,0.17042057,-0.0806363,-0.30854675,0.872,2010-12-27 04:00:00
202,0.59328884,1.6144824,1.3703213,1.1013627,0.92695147,0.59328884,0.25962618,0.085214764,-0.18374337,-0.42790455,0.9459999,2010-12-27 04:30:00
203,0.6061323,1.8428575,1.547164,1.2214395,1.0102173,0.6061323,0.20204735,-0.00917504,-0.334899,-0.63059264,0.901,2010-12-27 05:00:00
204,0.7502391,2.1925092,1.8476713,1.4678109,1.2214835,0.7502391,0.27899474,0.03266692,-0.34719276,-0.6920309,0.98,2010-12-27 05:30:00
205,0.79638356,2.5933642,2.163717,1.6904343,1.3835253,0.79638356,0.20924187,-0.097667515,-0.5709495,-1.0005968,0.91999996,2010-12-27 06:00:00
206,1.3937356,3.693256,3.1434543,2.5378149,2.1450763,1.3937356,0.64239526,0.24965625,-0.35598263,-0.90578413,0.964,2010-12-27 06:30:00
207,0.7970888,3.7001867,3.0060735,2.2414653,1.7456409,0.7970888,-0.15146334,-0.6472884,-1.4118955,-2.1060085,0.807,2010-12-27 07:00:00
208,1.3762717,4.39917,3.6764135,2.8802528,2.3639672,1.3762717,0.38857606,-0.12770994,-0.92386967,-1.6466265,1.366,2010-12-27 07:30:00
209,2.121616,5.0514164,4.350919,3.579278,3.078893,2.121616,1.1643388,0.6639532,-0.10768664,-0.80818444,1.319,2010-12-27 08:00:00
210,1.7566845,4.8350596,4.099039,3.288267,2.7625065,1.7566845,0.75086254,0.2251015,-0.5856695,-1.3216903,1.3719999,2010-12-27 08:30:00
211,1.9141203,5.106743,4.343406,3.5025442,2.957271,1.9141203,0.8709695,0.32569596,-0.5151649,-1.2785019,1.335,2010-12-27 09:00:00
212,0.33237797,3.6264126,2.8388293,1.9712573,1.4086641,0.33237797,-0.7439081,-1.306502,-2.1740725,-2.9616566,1.953,2010-12-27 09:30:00
213,1.0483556,4.54328,3.7076652,2.7871835,2.1902802,1.0483556,-0.093568936,-0.69047314,-1.6109535,-2.446569,1.6479999,2010-12-27 10:00:00
214,1.6414822,5.23889,4.378772,3.4312987,2.8168917,1.6414822,0.4660726,-0.14833495,-1.0958068,-1.9559253,1.578,2010-12-27 10:30:00
215,1.4312791,5.07699,4.2053227,3.2451277,2.622471,1.4312791,0.24008693,-0.38257033,-1.3427641,-2.2144318,1.629,2010-12-27 11:00:00
216,1.4822301,5.3192,4.4018044,3.3912358,2.7359138,1.4822301,0.2285465,-0.4267763,-1.437343,-2.3547397,1.504,2010-12-27 11:30:00
217,1.6347724,5.5217323,4.592384,3.5686495,2.9047897,1.6347724,0.3647551,-0.29910555,-1.3228385,-2.2521873,1.231,2010-12-27 12:00:00
218,1.2465553,5.0709314,4.1565466,3.1492956,2.4961243,1.2465553,-0.0030135564,-0.6561854,-1.6634353,-2.5778208,2.952,2010-12-27 12:30:00
219,1.0332346,4.8167253,3.9121156,2.9156327,2.2694445,1.0332346,-0.20297545,-0.8491645,-1.845646,-2.7502558,2.314,2010-12-27 13:00:00
220,1.986634,5.6171966,4.749151,3.7929456,3.1728766,1.986634,0.80039144,0.18032138,-0.77588254,-1.6439283,2.48,2010-12-27 13:30:00
221,1.4418001,5.118304,4.239274,3.2709692,2.6430535,1.4418001,0.24054681,-0.38736966,-1.3556733,-2.2347035,2.446,2010-12-27 14:00:00
222,2.0226269,5.7627425,4.868504,3.8834448,3.244665,2.0226269,0.800589,0.16180807,-0.8232496,-1.7174891,3.633,2010-12-27 14:30:00
223,1.4064232,5.054263,4.182087,3.2213311,2.598311,1.4064232,0.21453546,-0.4084855,-1.3692399,-2.2414165,4.088,2010-12-27 15:00:00
224,2.3008342,6.1466303,5.2271237,4.214231,3.5574017,2.3008342,1.0442668,0.38743654,-0.6254547,-1.5449615,4.439,2010-12-27 15:30:00
225,2.164864,6.2035456,5.2379217,4.174227,3.4844544,2.164864,0.84527373,0.15550043,-0.90819234,-1.8738167,4.476,2010-12-27 16:00:00
226,2.734373,6.85926,5.8730245,4.786626,4.08213,2.734373,1.3866161,0.6821195,-0.40427756,-1.3905134,4.728,2010-12-27 16:30:00
227,4.5172873,8.702789,7.702061,6.5996976,5.884849,4.5172873,3.149725,2.4348757,1.3325139,0.3317854,4.6709995,2010-12-27 17:00:00
228,3.36844,7.5029182,6.5143895,5.4254646,4.719331,3.36844,2.0175488,1.3114141,0.22249095,-0.76603806,4.912,2010-12-27 17:30:00
229,5.1161494,9.300571,8.300101,7.1980224,6.483359,5.1161494,3.7489398,3.0342753,1.9321979,0.93172795,5.429,2010-12-27 18:00:00
230,6.007243,10.023596,9.063311,8.005497,7.3195386,6.007243,4.6949487,4.0089884,2.9511766,1.9908911,5.182,2010-12-27 18:30:00
231,5.0533123,8.893391,7.9752507,6.9638643,6.308011,5.0533123,3.7986128,3.142759,2.1313736,1.2132342,5.05,2010-12-27 19:00:00
232,5.292521,8.948492,8.074372,7.1114745,6.4870653,5.292521,4.0979767,3.4735668,2.5106707,1.6365498,4.814,2010-12-27 19:30:00
233,5.383882,8.945223,8.093728,7.155754,6.5475073,5.383882,4.2202573,3.6120098,2.6740372,1.8225418,5.16,2010-12-27 20:00:00
234,4.45028,7.8996854,7.0749536,6.166461,5.5773315,4.45028,3.3232288,2.734099,1.8256074,1.0008754,4.724,2010-12-27 20:30:00
235,4.7126765,7.7827406,7.0487075,6.2401237,5.715783,4.7126765,3.7095704,3.1852286,2.3766468,1.6426128,5.045,2010-12-27 21:00:00
236,4.8811083,7.6982574,7.0246944,6.282723,5.801578,4.8811083,3.9606383,3.4794927,2.7375224,2.0639591,4.624,2010-12-27 21:30:00
237,4.0075297,6.728829,6.0781827,5.3614564,4.8966813,4.0075297,3.118378,2.6536024,1.9368769,1.2862304,4.716,2010-12-27 22:00:00
238,3.347846,5.932447,5.314485,4.6337614,4.192333,3.347846,2.5033588,2.0619304,1.381208,0.7632455,2.794,2010-12-27 22:30:00
239,2.638186,5.0953174,4.5078325,3.8606813,3.441024,2.638186,1.8353479,1.4156901,0.7685399,0.18105453,1.857,2010-12-27 23:00:00
240,1.5664812,3.1468077,2.7689612,2.3527403,2.0828338,1.5664812,1.0501287,0.7802219,0.36400142,-0.0138450675,1.8419999,2010-12-27 23:30:00
241,1.1520298,2.6516464,2.2930973,1.8981333,1.6420115,1.1520298,0.6620481,0.40592593,0.010962512,-0.34758687,1.655,2010-12-28 00:00:00
242,0.9743396,2.2600725,1.9526614,1.6140296,1.3944373,0.9743396,0.5542419,0.33464932,-0.0039821654,-0.3113931,1.21,2010-12-28 00:30:00
243,0.728882,1.8172032,1.5569923,1.2703539,1.0844778,0.728882,0.37328625,0.18740998,-0.09922795,-0.35943902,1.002,2010-12-28 01:00:00
244,0.81587595,1.7474301,1.5247012,1.2793517,1.12025,0.81587595,0.51150185,0.35240012,0.10705085,-0.11567814,1.284,2010-12-28 01:30:00
245,0.9423481,1.8131478,1.6049448,1.3755965,1.2268714,0.9423481,0.6578248,0.5090994,0.2797515,0.07154856,0.989,2010-12-28 02:00:00
246,0.94342875,1.7314616,1.5430478,1.3354983,1.200909,0.94342875,0.6859485,0.551359,0.3438099,0.15539591,1.034,2010-12-28 02:30:00
247,0.8359004,1.5545837,1.382751,1.1934667,1.0707216,0.8359004,0.60107934,0.47833416,0.28905007,0.1172172,0.915,2010-12-28 03:00:00
248,1.16516,1.902695,1.7263548,1.5321054,1.4061406,1.16516,0.92417926,0.7982144,0.60396516,0.42762497,0.745,2010-12-28 03:30:00
249,0.74903655,1.5053396,1.3245121,1.1253196,0.9961494,0.74903655,0.5019237,0.37275332,0.17356108,-0.007266412,0.825,2010-12-28 04:00:00
250,0.57339525,1.3860838,1.191775,0.9777317,0.83893144,0.57339525,0.30785903,0.16905856,-0.044984307,-0.23929329,0.763,2010-12-28 04:30:00
251,0.41596475,1.4143139,1.1756148,0.91267294,0.74216336,0.41596475,0.08976616,-0.0807436,-0.3436851,-0.5823844,1.061,2010-12-28 05:00:00
252,0.8646224,2.0521545,1.768223,1.4554548,1.2526344,0.8646224,0.47661054,0.27378985,-0.03897794,-0.32290977,0.79599994,2010-12-28 05:30:00
253,0.8725594,2.368592,2.0108998,1.6168797,1.3613701,0.8725594,0.3837488,0.12823884,-0.26578063,-0.623473,0.756,2010-12-28 06:00:00
254,1.2739688,3.2122042,2.748784,2.2382982,1.9072639,1.2739688,0.64067376,0.30963925,-0.20084594,-0.66426647,0.822,2010-12-28 06:30:00
255,0.9261828,3.331229,2.7561972,2.1227643,1.7120026,0.9261828,0.14036304,-0.27039897,-0.9038309,-1.478863,0.727,2010-12-28 07:00:00
256,1.2712688,3.7974224,3.1934345,2.5281045,2.096659,1.2712688,0.44587868,0.014432573,-0.65089625,-1.2548842,0.789,2010-12-28 07:30:00
257,1.4929379,3.977756,3.383651,2.729208,2.3048222,1.4929379,0.6810536,0.25666723,-0.3977747,-0.9918799,0.789,2010-12-28 08:00:00
258,1.1862644,3.802471,3.176952,2.4879043,2.0410783,1.1862644,0.3314505,-0.11537591,-0.8044226,-1.429942,1.046,2010-12-28 08:30:00
259,1.4873,4.201768,3.552755,2.837828,2.37422,1.4873,0.6003803,0.13677166,-0.5781548,-1.2271676,1.021,2010-12-28 09:00:00
260,0.8925931,3.7000148,3.0287774,2.2893682,1.8098843,0.8925931,-0.024698062,-0.5041824,-1.2435906,-1.9148282,1.064,2010-12-28 09:30:00
261,1.0614665,4.0140524,3.3081067,2.5304646,2.0261881,1.0614665,0.096744664,-0.4075326,-1.1851735,-1.8911189,1.692,2010-12-28 10:00:00
262,1.8727195,4.915551,4.188029,3.3866181,2.8669279,1.8727195,0.878511,0.35882053,-0.44258913,-1.1701118,1.055,2010-12-28 10:30:00
263,1.5208396,4.5969954,3.8615053,3.0513177,2.5259364,1.5208396,0.51574284,-0.009639125,-0.81982535,-1.5553157,1.46,2010-12-28 11:00:00
264,1.214427,4.4543962,3.6797395,2.8264072,2.273048,1.214427,0.15580624,-0.39755374,-1.2508845,-2.0255418,1.252,2010-12-28 11:30:00
265,1.2902366,4.5735035,3.788495,2.923759,2.3630047,1.2902366,0.21746857,-0.34328637,-1.208021,-1.9930305,1.546,2010-12-28 12:00:00
266,1.2906513,4.4870806,3.7228343,2.8809693,2.3350463,1.2906513,0.24625641,-0.29966736,-1.141531,-1.9057782,1.3719999,2010-12-28 12:30:00
267,1.3287861,4.494751,3.7377882,2.903947,2.3632271,1.3287861,0.29434517,-0.24637552,-1.0802156,-1.8371787,0.772,2010-12-28 13:00:00
268,1.525693,4.5731683,3.8445358,3.0419018,2.521419,1.525693,0.5299672,0.009483693,-0.793149,-1.521782,0.856,2010-12-28 13:30:00
269,1.3831781,4.445981,3.7136836,2.907013,2.383912,1.3831781,0.38244417,-0.14065726,-0.9473269,-1.6796248,0.9660001,2010-12-28 14:00:00
270,2.2153401,5.334572,4.5887823,3.76725,3.2345114,2.2153401,1.1961688,0.66342974,-0.15810171,-0.90389144,1.672,2010-12-28 14:30:00
271,1.7468807,4.7880077,4.0608926,3.2599308,2.7405322,1.7468807,0.7532292,0.23382983,-0.5671308,-1.294246,1.9959999,2010-12-28 15:00:00
272,2.0915163,5.2997227,4.53266,3.6876936,3.1397588,2.0915163,1.0432736,0.4953384,-0.34962687,-1.1166898,3.956,2010-12-28 15:30:00
273,2.30495,5.6939106,4.8836308,3.9910579,3.4122522,2.30495,1.197648,0.6188416,-0.27373016,-1.0840102,2.603,2010-12-28 16:00:00
274,2.7000113,6.19933,5.362664,4.4410257,3.8433714,2.7000113,1.556651,0.95899636,0.03735896,-0.7993071,4.406,2010-12-28 16:30:00
275,3.788656,7.3410325,6.491681,5.556068,4.9493523,3.788656,2.6279597,2.0212429,1.0856313,0.23627916,4.954,2010-12-28 17:00:00
276,3.518678,7.03484,6.1941476,5.2680726,4.6675415,3.518678,2.3698144,1.769283,0.8432094,0.002515983,4.9179997,2010-12-28 17:30:00
277,4.6764603,8.209077,7.3644495,6.434041,5.8307,4.6764603,3.5222204,2.9188786,1.9884714,1.1438439,5.0259995,2010-12-28 18:00:00
278,5.15095,8.563585,7.7476454,6.848837,6.2659874,5.15095,4.035912,3.4530623,2.554255,1.7383145,4.746,2010-12-28 18:30:00
279,4.9080186,8.166937,7.38775,6.5294266,5.972831,4.9080186,3.8432064,3.2866101,2.4282882,1.6491005,4.664,2010-12-28 19:00:00
280,5.0427065,8.146257,7.4042172,6.586815,6.056754,5.0427065,4.028659,3.4985976,2.681196,1.9391555,4.923,2010-12-28 19:30:00
281,5.3689327,8.3745575,7.655931,6.8643203,6.3509846,5.3689327,4.3868804,3.8735445,3.081934,2.363307,4.715,2010-12-28 20:00:00
282,4.2950025,7.214129,6.5161843,5.7473545,5.248792,4.2950025,3.3412127,2.8426502,2.0738215,1.3758758,5.21,2010-12-28 20:30:00
283,4.680935,7.3008547,6.6744475,5.984422,5.536962,4.680935,3.8249075,3.377447,2.6874223,2.0610151,4.832,2010-12-28 21:00:00
284,4.457634,6.8523273,6.2797704,5.6490645,5.240071,4.457634,3.6751971,3.266203,2.6354976,2.0629408,4.8719997,2010-12-28 21:30:00
285,4.0813437,6.373581,5.8255215,5.2217994,4.8303046,4.0813437,3.3323827,2.9408872,2.3371663,1.7891061,4.723,2010-12-28 22:00:00
286,3.2906,5.4523525,4.935491,4.3661356,3.9969265,3.2906,2.5842733,2.2150638,1.6457095,1.1288476,4.704,2010-12-28 22:30:00
287,2.4693172,4.503024,4.016777,3.4811466,3.1338067,2.4693172,1.8048279,1.4574877,0.9218576,0.43561047,4.219,2010-12-28 23:00:00
288,2.5628014,4.269636,3.8615425,3.4120018,3.1204891,2.5628014,2.0051138,1.7136006,1.264061,0.8559671,1.6959999,2010-12-28 23:30:00
289,1.6418152,3.2573662,2.8710976,2.4455993,2.1696768,1.6418152,1.1139535,0.83803076,0.41253296,0.026264496,1.7559999,2010-12-29 00:00:00
290,1.2638917,2.6503277,2.3188396,1.9536846,1.7168931,1.2638917,0.8108905,0.57409865,0.20894432,-0.12254423,1.458,2010-12-29 00:30:00
291,0.7332851,1.905289,1.6250702,1.3163917,1.1162232,0.7332851,0.350347,0.1501784,-0.15849961,-0.43871874,1.312,2010-12-29 01:00:00
292,0.97566044,1.9830453,1.7421857,1.4768641,1.3048114,0.97566044,0.6465096,0.4744566,0.2091354,-0.03172422,1.171,2010-12-29 01:30:00
293,1.0214185,1.9594331,1.7351596,1.4881084,1.3279034,1.0214185,0.71493345,0.55472827,0.30767745,0.0834038,1.134,2010-12-29 02:00:00
294,0.92742103,1.7774925,1.5742457,1.3503567,1.2051717,0.92742103,0.64967036,0.50448525,0.28059655,0.07734957,1.099,2010-12-29 02:30:00
295,0.8089526,1.5864094,1.4005243,1.1957604,1.0629772,0.8089526,0.554928,0.4221448,0.2173811,0.03149591,1.083,2010-12-29 03:00:00
296,1.1975064,1.9926603,1.8025439,1.5931189,1.4573133,1.1975064,0.93769944,0.8018938,0.5924691,0.40235257,1.02,2010-12-29 03:30:00
297,0.7023261,1.5166514,1.3219512,1.107477,0.96839714,0.7023261,0.43625522,0.29717523,0.0827013,-0.111998945,1.404,2010-12-29 04:00:00
298,0.8683503,1.7407641,1.5321753,1.302402,1.1534011,0.8683503,0.58329964,0.43429855,0.20452546,-0.004063462,1.233,2010-12-29 04:30:00
299,0.7504284,1.8190798,1.5635718,1.282114,1.0995973,0.7504284,0.4012594,0.21874256,-0.06271487,-0.318223,0.68899995,2010-12-29 05:00:00
300,0.78206605,2.0463455,1.7440639,1.4110823,1.1951541,0.78206605,0.36897802,0.15304957,-0.17993154,-0.4822131,0.782,2010-12-29 05:30:00
301,0.89456856,2.4801342,2.1010349,1.6834342,1.412633,0.89456856,0.37650412,0.105702616,-0.31189764,-0.6909968,0.784,2010-12-29 06:00:00
302,1.2214535,3.2644942,2.7760158,2.2379267,1.8889925,1.2214535,0.5539146,0.20498016,-0.33310828,-0.821587,0.732,2010-12-29 06:30:00
303,1.0282117,3.5757918,2.9666812,2.295708,1.860603,1.0282117,0.1958205,-0.23928513,-0.9102574,-1.5193685,0.79599994,2010-12-29 07:00:00
304,1.2172308,3.8921049,3.2525587,2.5480595,2.0912137,1.2172308,0.34324807,-0.11359834,-0.81809664,-1.4576428,0.724,2010-12-29 07:30:00
305,1.7671158,4.3872666,3.7608044,3.070718,2.6232185,1.7671158,0.9110131,0.4635131,-0.22657242,-0.85303473,0.756,2010-12-29 08:00:00
306,1.3893486,4.133595,3.477462,2.754692,2.285998,1.3893486,0.49269924,0.024004724,-0.69876456,-1.3548974,0.832,2010-12-29 08:30:00
307,1.4446748,4.2940717,3.6127982,2.862334,2.3756812,1.4446748,0.51366884,0.02701533,-0.7234481,-1.4047219,0.533,2010-12-29 09:00:00
308,0.81869084,3.7598138,3.0566092,2.281986,1.7796673,0.81869084,-0.14228557,-0.644605,-1.4192269,-2.1224315,0.862,2010-12-29 09:30:00
309,0.77143806,3.8740048,3.1322,2.3150566,1.7851642,0.77143806,-0.24228826,-0.77218103,-1.5893234,-2.3311284,1.481,2010-12-29 10:00:00
310,1.612516,4.8124027,4.0473294,3.204554,2.6580405,1.612516,0.5669917,0.020477481,-0.8222967,-1.5873704,1.175,2010-12-29 10:30:00
311,1.1320062,4.3681073,3.5943751,2.7420619,2.189363,1.1320062,0.07464925,-0.47804993,-1.3303621,-2.1040943,1.8240001,2010-12-29 11:00:00
312,1.1033624,4.5077825,3.693807,2.7971618,2.2157156,1.1033624,-0.008990859,-0.59043765,-1.4870812,-2.3010576,1.069,2010-12-29 11:30:00
313,1.2118247,4.659561,3.8352284,2.927175,2.338331,1.2118247,0.085318275,-0.5035265,-1.4115784,-2.2359116,1.059,2010-12-29 12:00:00
314,1.2841437,4.6578555,3.8512216,2.9626648,2.3864632,1.2841437,0.1818242,-0.39437792,-1.2829334,-2.0895674,1.43,2010-12-29 12:30:00
315,0.92491305,4.2568398,3.4601965,2.582645,2.01358,0.92491305,-0.16375393,-0.73281944,-1.6103699,-2.4070134,2.246,2010-12-29 13:00:00
316,1.4131082,4.6274996,3.8589585,3.012363,2.463372,1.4131082,0.36284453,-0.18614705,-1.0327415,-1.8012831,1.124,2010-12-29 13:30:00
317,1.236457,4.4725986,3.6988568,2.8465328,2.293827,1.236457,0.17908677,-0.37361947,-1.2259424,-1.9996842,0.997,2010-12-29 14:00:00
318,2.206402,5.486246,4.702055,3.838221,3.2780516,2.206402,1.1347526,0.5745824,-0.28925043,-1.0734414,1.561,2010-12-29 14:30:00
319,1.506652,4.7218356,3.9531047,3.1063006,2.5571742,1.506652,0.45612955,-0.09299723,-0.9398001,-1.7085313,1.248,2010-12-29 15:00:00
320,2.16012,5.55246,4.741372,3.8479095,3.268526,2.16012,1.0517137,0.47232988,-0.42113188,-1.23222,1.701,2010-12-29 15:30:00
321,2.4615488,6.035021,5.180625,4.239456,3.6291378,2.4615488,1.29396,0.68364054,-0.25752705,-1.1119225,4.156,2010-12-29 16:00:00
322,2.6986132,6.368302,5.490902,4.524391,3.8976398,2.6986132,1.4995866,0.8728342,-0.093674555,-0.9710751,3.536,2010-12-29 16:30:00
323,4.2226186,7.9527726,7.060916,6.0784802,5.4414015,4.2226186,3.0038357,2.3667562,1.384322,0.4924646,5.067,2010-12-29 17:00:00
324,3.503602,7.1915894,6.3098135,5.3384843,4.708607,3.503602,2.2985966,1.668719,0.69739085,-0.18438473,4.959,2010-12-29 17:30:00
325,4.72214,8.439096,7.5503945,6.5714355,5.9366107,4.72214,3.5076692,2.8728437,1.8938857,1.0051838,4.039,2010-12-29 18:00:00
326,5.020802,8.596292,7.741413,6.799713,6.1890497,5.020802,3.8525538,3.2418897,2.300191,1.4453129,4.154,2010-12-29 18:30:00
327,4.636869,8.052448,7.2358036,6.3362203,5.752868,4.636869,3.52087,2.9375172,2.0379348,1.2212903,5.005,2010-12-29 19:00:00
328,4.7355394,7.9941554,7.2150407,6.356797,5.8002534,4.7355394,3.670826,3.1142812,2.2560391,1.4769235,4.047,2010-12-29 19:30:00
329,5.2485247,8.406697,7.6515975,6.8198085,6.2804193,5.2485247,4.21663,3.67724,2.8454523,2.0903523,3.976,2010-12-29 20:00:00
330,4.378,7.444613,6.7114043,5.9037304,5.3799787,4.378,3.3760207,2.8522685,2.044595,1.3113863,4.101,2010-12-29 20:30:00
331,4.8122616,7.562954,6.90528,6.180812,5.711017,4.8122616,3.9135065,3.4437108,2.719244,2.0615702,4.148,2010-12-29 21:00:00
332,4.533795,7.05578,6.452789,5.7885566,5.357823,4.533795,3.7097661,3.2790322,2.614801,2.0118096,4.215,2010-12-29 21:30:00
333,4.031721,6.4456325,5.8684807,5.232713,4.8204374,4.031721,3.2430046,2.8307285,2.1949615,1.6178099,4.192,2010-12-29 22:00:00
334,3.5901232,5.878363,5.331259,4.72859,4.337778,3.5901232,2.8424685,2.451656,1.848988,1.3018837,4.473,2010-12-29 22:30:00
335,2.8965116,5.052526,4.5370364,3.9691925,3.6009636,2.8965116,2.1920598,1.8238304,1.2559874,0.74049723,4.228,2010-12-29 23:00:00


==> csv/FC_QR_christmas.csv <==
t,q995,q975,q900,q800,q500,q200,q100,q25,q5,y,date_time
0,1.0300478,0.79966307,0.56476355,0.4977741,0.4226348,0.34880218,0.23927802,0.19124216,0.1455387,0.684,2010-12-22 23:30:00
1,0.9784297,0.71755,0.53946173,0.4865953,0.4060554,0.32014102,0.25756603,0.21975869,0.18808824,0.574,2010-12-23 00:00:00
2,0.8146211,0.6523145,0.5249864,0.4633045,0.38139185,0.29474568,0.2550872,0.22074218,0.16499667,0.60899997,2010-12-23 00:30:00
3,0.7203937,0.5892525,0.46609634,0.41319764,0.33114478,0.2673869,0.22556248,0.19863139,0.10524721,0.593,2010-12-23 01:00:00
4,0.7286381,0.6078606,0.49929827,0.4408149,0.3607064,0.29419982,0.25355247,0.22971937,0.1514063,0.604,2010-12-23 01:30:00
5,0.7761353,0.652493,0.50979906,0.45084473,0.35670334,0.27985513,0.23171477,0.20838204,0.14489841,0.597,2010-12-23 02:00:00
6,0.80100876,0.65470773,0.5119396,0.46214497,0.36166903,0.28126198,0.23454686,0.21422249,0.1339095,0.598,2010-12-23 02:30:00
7,0.7761159,0.6200146,0.49793997,0.43913928,0.34707594,0.26486698,0.2238452,0.1978575,0.075242884,0.648,2010-12-23 03:00:00
8,0.74830437,0.57184184,0.46059206,0.40723458,0.32502347,0.27192405,0.23355445,0.20749162,0.12856992,0.578,2010-12-23 03:30:00
9,0.80209154,0.6180501,0.49387646,0.432701,0.35316586,0.2985572,0.25940558,0.2342122,0.11960931,0.604,2010-12-23 04:00:00
10,0.9702632,0.7665089,0.6063713,0.5256336,0.4161631,0.31292212,0.25574228,0.17610331,0.08022061,0.601,2010-12-23 04:30:00
11,1.1753181,0.9530345,0.7252852,0.6050638,0.4540023,0.2624153,0.20189655,0.15732116,0.09967763,0.6589999,2010-12-23 05:00:00
12,1.1221579,0.8096952,0.58707595,0.50331944,0.39344537,0.2696334,0.20868622,0.17459755,0.056471106,0.586,2010-12-23 05:30:00
13,1.1909825,0.86355776,0.5800605,0.497248,0.4018396,0.31805703,0.18728365,0.16705911,0.13223366,1.445,2010-12-23 06:00:00
14,1.944412,1.5025344,1.1907668,1.047235,0.791578,0.5458276,0.3142268,0.15261723,0.10356292,1.504,2010-12-23 06:30:00
15,1.7146665,1.2560943,0.83078533,0.6464552,0.4409232,0.27774683,0.1393569,0.021590037,-0.052580662,0.44799998,2010-12-23 07:00:00
16,1.7899977,1.2818685,0.8600814,0.6523624,0.38611677,0.23698123,0.11248524,-0.0168067,-0.06273225,0.435,2010-12-23 07:30:00
17,1.8258417,1.3185946,0.7984185,0.60753775,0.38244656,0.13094068,0.07376443,0.031143464,-0.015622759,0.467,2010-12-23 08:00:00
18,1.9409335,1.2950027,0.6527017,0.4261969,0.22776112,0.15866391,0.13081229,0.09355296,0.055245794,0.466,2010-12-23 08:30:00
19,2.0717404,1.4650695,0.71368504,0.44388792,0.20001028,0.14232276,0.120907374,0.090424955,0.068235904,0.54,2010-12-23 09:00:00
20,1.8635658,1.1840383,0.57203937,0.3281119,0.1762206,0.13177818,0.10958782,0.07594943,0.04075059,0.44,2010-12-23 09:30:00
21,2.1000726,1.3497537,0.56262696,0.29385224,0.12143758,0.080932245,0.05779062,0.018314267,-0.028588228,0.455,2010-12-23 10:00:00
22,2.314809,1.4253064,0.63109475,0.32113653,0.13791755,0.101031,0.07537591,0.04195126,0.0053799446,0.475,2010-12-23 10:30:00
23,2.5660954,1.6664639,0.6674154,0.28784117,0.10336952,0.052605286,0.027873803,-0.0031376546,-0.038235962,0.491,2010-12-23 11:00:00
24,2.5030067,1.7306135,0.7510735,0.34504488,0.08436665,0.029207576,0.0045893104,-0.030918898,-0.10210012,0.413,2010-12-23 11:30:00
25,2.5111814,1.7782496,0.7548234,0.34054896,0.07452199,0.008806413,-0.020400228,-0.057284884,-0.11295007,0.443,2010-12-23 12:00:00
26,2.3343766,1.6257397,0.7463508,0.3544008,0.10201345,0.02995089,0.0005689083,-0.04192167,-0.066527255,0.45299998,2010-12-23 12:30:00
27,2.4649558,1.7434124,0.75731647,0.35497367,0.13128847,0.036932617,0.0006739642,-0.04676543,-0.0870753,0.48799998,2010-12-23 13:00:00
28,2.8769956,2.093363,1.0331805,0.49476975,0.16821967,0.06660187,0.022633867,-0.033146683,-0.07360024,0.507,2010-12-23 13:30:00
29,2.8398716,2.0865734,1.1209021,0.5801553,0.16581097,0.0685278,0.03259069,-0.019308304,-0.076506354,0.427,2010-12-23 14:00:00
30,3.3805919,2.6593642,1.3326156,0.6594761,0.23118559,0.086237565,0.045136657,-0.005194876,-0.04652024,0.452,2010-12-23 14:30:00
31,3.8256164,3.0063856,1.5497473,0.86132836,0.29583946,0.09483442,0.03515857,-0.041588448,-0.093399644,0.458,2010-12-23 15:00:00
32,3.8278754,2.9535983,1.7419374,1.0463521,0.37861553,0.14067565,0.0589915,-0.020238353,-0.47374642,0.526,2010-12-23 15:30:00
33,3.7232058,3.1163943,2.168677,1.315288,0.5970337,0.21168673,0.10109415,0.043810237,0.0040786834,0.74,2010-12-23 16:00:00
34,4.2929525,3.5168288,2.3219128,1.5950111,0.71610326,0.3337936,0.14740822,0.05035648,-0.0062092766,5.773,2010-12-23 16:30:00
35,4.313383,3.499132,2.3993754,1.8113343,1.0093168,0.50659716,0.22445843,0.03572209,-0.018970191,5.871,2010-12-23 17:00:00
36,4.822782,4.1961894,3.2234514,2.556339,1.5202879,0.75838363,0.36178163,0.1199591,0.069231525,4.7859993,2010-12-23 17:30:00
37,5.8518844,5.207389,4.1232452,3.558194,2.2172108,1.1141148,0.5661661,0.28587055,0.2416531,4.484,2010-12-23 18:00:00
38,6.7974834,6.1287055,5.0577393,4.310491,3.0461159,1.6018395,0.8827956,0.431448,0.3936671,4.553,2010-12-23 18:30:00
39,7.0496063,6.2629466,5.285875,4.6061125,3.3332841,1.7328991,1.0180199,0.5363575,0.48322332,5.307,2010-12-23 19:00:00
40,6.4995146,5.8255534,4.884808,4.3018346,3.2354412,1.7186782,1.0594819,0.5732289,0.5116401,4.424,2010-12-23 19:30:00
41,6.8621335,6.0229506,5.0854893,4.5410333,3.3786569,1.9647039,1.1454214,0.6799167,0.6369147,4.556,2010-12-23 20:00:00
42,7.1257205,6.366235,5.4235644,4.7398963,3.4728875,2.0040708,1.3034519,0.82159895,0.766175,4.5319996,2010-12-23 20:30:00
43,7.3892827,6.5663953,5.4722347,4.784153,3.4348912,1.9769858,1.1698687,0.77798676,0.7331718,4.482,2010-12-23 21:00:00
44,6.6569347,5.975397,5.0694685,4.435724,3.1246324,1.7825266,0.926022,0.7093602,0.66950077,4.363,2010-12-23 21:30:00
45,6.571866,5.8229637,4.7963037,3.9895213,2.5197687,1.4308825,0.8771696,0.6272487,0.57262063,4.5469995,2010-12-23 22:00:00
46,5.8836083,5.232739,4.3680387,3.306111,1.728829,0.91246885,0.56113636,0.4350191,0.3678104,4.328,2010-12-23 22:30:00
47,4.7372327,4.0973,3.2438693,2.1322875,1.0863546,0.6119369,0.3497851,0.25267678,0.17601572,4.096,2010-12-23 23:00:00
48,5.0426474,4.5920134,3.75863,3.2869415,2.1828544,1.4413165,0.6694818,0.5178098,0.47206348,1.555,2010-12-23 23:30:00
49,3.6281781,3.2020178,2.6761959,2.168639,1.3504783,0.77205545,0.3964895,0.24492161,0.20498097,0.996,2010-12-24 00:00:00
50,2.715052,2.3899055,1.80686,1.3064228,0.8354086,0.43427682,0.3052432,0.23067172,0.17848879,2.252,2010-12-24 00:30:00
51,2.106792,1.8332696,1.1708018,0.87123394,0.5266243,0.3684498,0.24967575,0.19608217,0.095504865,1.388,2010-12-24 01:00:00
52,1.8375648,1.5758786,1.0168535,0.75395507,0.513816,0.37341002,0.28279966,0.25709924,0.17651723,1.171,2010-12-24 01:30:00
53,1.7710452,1.4874269,0.9066372,0.7093454,0.48832658,0.3572253,0.2531723,0.22768988,0.160233,1.169,2010-12-24 02:00:00
54,1.7554432,1.4214641,0.83066434,0.67172027,0.46334848,0.33078116,0.24354891,0.2193639,0.13027164,1.222,2010-12-24 02:30:00
55,1.6517674,1.178232,0.76386386,0.62975675,0.45763463,0.30506852,0.24115627,0.20959632,0.09219373,1.211,2010-12-24 03:00:00
56,1.7862424,1.1827742,0.78562087,0.590625,0.42457825,0.31273422,0.22729601,0.19910352,0.10533068,0.958,2010-12-24 03:30:00
57,1.7615967,1.2862015,0.8568217,0.623226,0.42565212,0.32573986,0.24867189,0.21969096,0.10841431,0.733,2010-12-24 04:00:00
58,1.5780572,1.2303702,0.8249016,0.5730995,0.43317485,0.30067533,0.23950069,0.15985557,0.055966917,0.784,2010-12-24 04:30:00
59,1.8606901,1.506526,0.8764665,0.62058187,0.48927724,0.28931758,0.20910786,0.15764931,0.089746915,0.732,2010-12-24 05:00:00
60,1.830448,1.3632209,0.88328445,0.6189652,0.44192085,0.30780196,0.19722465,0.1609405,0.038631305,0.708,2010-12-24 05:30:00
61,2.1829946,1.7404479,1.2114655,0.94001496,0.69036525,0.48650032,0.21925873,0.19345818,0.14554036,0.71,2010-12-24 06:00:00
62,2.6673682,2.0867627,1.591753,1.3670733,0.961637,0.59108615,0.31143752,0.13943407,0.07912192,1.381,2010-12-24 06:30:00
63,2.4982486,1.9944947,1.3055629,0.9091614,0.61654884,0.41584185,0.23114246,0.09299087,-0.018293835,0.583,2010-12-24 07:00:00
64,2.6472821,2.0250103,1.5114516,1.1996008,0.75588,0.44834802,0.20600514,-0.03540674,-0.09005619,0.595,2010-12-24 07:30:00
65,2.4175012,1.9144963,1.3277086,1.0851752,0.75179124,0.3041065,0.18138547,0.104817934,0.05779321,0.589,2010-12-24 08:00:00
66,2.4488435,1.83107,1.0355338,0.7193196,0.3839166,0.2012748,0.13673542,0.06572901,0.008322255,0.656,2010-12-24 08:30:00
67,2.355517,1.8057618,1.0585879,0.71997863,0.331351,0.16761535,0.11618006,0.05560823,0.019766193,1.156,2010-12-24 09:00:00
68,2.386215,1.7032324,0.9759889,0.6486076,0.35454428,0.22175744,0.1702708,0.10083248,0.027165124,1.5319998,2010-12-24 09:30:00
69,2.5454261,1.905621,0.9592352,0.6126465,0.28260356,0.16527146,0.10666534,0.025946029,-0.04674137,1.074,2010-12-24 10:00:00
70,2.6929107,1.9174286,1.0579739,0.643241,0.28253135,0.1740607,0.11392434,0.049298715,-0.029585065,0.733,2010-12-24 10:30:00
71,3.2125466,2.24367,1.1787777,0.67051715,0.27534255,0.12326133,0.06105313,0.0018508992,-0.058040023,0.676,2010-12-24 11:00:00
72,3.3926108,2.541437,1.372203,0.8203742,0.25355276,0.05408151,-0.015013843,-0.08764243,-0.16504005,0.86,2010-12-24 11:30:00
73,3.8557484,2.9040241,1.5489749,0.8946213,0.3232727,0.09291253,0.00814194,-0.054907992,-0.13597347,0.99100006,2010-12-24 12:00:00
74,3.2688985,2.5073788,1.4721202,0.85135686,0.3418395,0.123249955,0.048043676,-0.037550326,-0.08295732,1.016,2010-12-24 12:30:00
75,3.0226855,2.383252,1.3622262,0.7939139,0.34435886,0.09416187,-0.010881923,-0.088155694,-0.14332518,1.137,2010-12-24 13:00:00
76,4.063322,3.277128,2.1110792,1.2387725,0.4607456,0.16794537,0.03702904,-0.05289967,-0.105697535,1.048,2010-12-24 13:30:00
77,4.266684,3.495216,2.3146553,1.4766756,0.4819536,0.191925,0.10610814,-0.0026615215,-0.09056149,1.038,2010-12-24 14:00:00
78,4.707343,3.885717,2.4968498,1.5254862,0.6022227,0.20207882,0.08921972,-0.0147951655,-0.073352836,1.255,2010-12-24 14:30:00
79,4.411745,3.4517007,2.2340178,1.5216727,0.6850333,0.24710856,0.085040204,-0.03573571,-0.102959245,1.728,2010-12-24 15:00:00
80,5.247733,4.324312,3.1605647,2.2514114,1.0245745,0.37780467,0.16237755,0.025705604,-0.42948923,2.5009997,2010-12-24 15:30:00
81,6.754533,6.018506,5.0122237,3.4352596,1.8379768,0.6320364,0.24255975,0.08757268,0.028771536,4.034,2010-12-24 16:00:00
82,8.530172,7.7534704,6.7078595,5.7117305,3.4295216,1.2822592,0.4168688,0.20598587,0.14832431,5.7579994,2010-12-24 16:30:00
83,7.9554505,7.057583,5.892449,5.2200685,3.7650883,1.9687613,0.8157582,0.2173583,0.1364451,7.229,2010-12-24 17:00:00
84,7.5965104,6.9843135,6.1393313,5.5720153,4.252886,2.5459948,1.1913968,0.43166602,0.34222603,7.6660004,2010-12-24 17:30:00
85,8.660341,8.03291,6.673628,6.1574144,4.854928,2.993656,1.3385339,0.48776793,0.39848965,7.233,2010-12-24 18:00:00
86,8.219572,7.5578995,6.2845345,5.800108,4.894753,3.2643552,1.6220818,0.5504732,0.45558563,5.241,2010-12-24 18:30:00
87,8.205712,7.406245,6.4260955,5.4607506,4.5849667,3.0912163,1.822145,0.7925362,0.69358486,5.16,2010-12-24 19:00:00
88,7.576919,6.869553,5.8226867,5.35563,4.480176,2.8281689,1.7564263,0.77010435,0.67887723,4.8329997,2010-12-24 19:30:00
89,7.8228817,7.058748,6.2327805,5.8033395,4.8568845,3.2214394,1.7577444,0.857686,0.8042477,4.97,2010-12-24 20:00:00
90,8.445784,7.604898,6.761767,6.122538,4.9763927,3.1123042,1.859993,0.8947857,0.8217993,5.295,2010-12-24 20:30:00
91,8.063608,7.2689795,6.4547553,5.8755283,4.7285247,3.0089688,1.6376296,0.896333,0.83830047,4.848,2010-12-24 21:00:00
92,7.6428747,7.02075,6.2910943,5.6960316,4.3999705,2.665305,1.2386278,0.8889303,0.84973854,4.923,2010-12-24 21:30:00
93,7.068362,6.423824,5.5330887,4.863418,3.6550882,1.9757047,1.0477858,0.73267835,0.6869379,4.924,2010-12-24 22:00:00
94,7.016497,6.402026,5.322616,4.631813,3.476172,1.5825397,0.6957981,0.48482746,0.42288572,4.847,2010-12-24 22:30:00
95,5.7385826,5.2090764,4.4121895,3.8206303,2.555397,1.1933467,0.4794188,0.3304549,0.259988,4.7869997,2010-12-24 23:00:00
96,5.852314,5.4363565,4.6329045,4.279058,3.4146256,2.535045,1.0808084,0.8341424,0.7853105,3.19,2010-12-24 23:30:00
97,4.681025,4.291702,3.8037565,3.4197752,2.608738,1.6805457,0.9006575,0.62758446,0.5856597,2.198,2010-12-25 00:00:00
98,4.0869646,3.720021,3.0892177,2.5562766,1.854151,1.0488385,0.67889005,0.52524084,0.47124884,1.8209999,2010-12-25 00:30:00
99,3.4437304,3.1620991,2.3801243,1.9211792,1.20177,0.79437315,0.45998397,0.361474,0.2649686,1.5089998,2010-12-25 01:00:00
100,3.3653924,3.075616,2.3024552,1.7552105,1.077114,0.72573507,0.47708187,0.44304594,0.36769977,3.013,2010-12-25 01:30:00
101,3.429126,3.0350919,2.0971837,1.5699848,0.942785,0.61245656,0.35505837,0.31871647,0.25172818,1.229,2010-12-25 02:00:00
102,3.1788757,2.7071178,1.7238097,1.3410963,0.8213944,0.5402826,0.3312219,0.29702154,0.20511143,1.2179999,2010-12-25 02:30:00
103,2.9118328,2.2425478,1.451248,1.1221906,0.7588901,0.4676564,0.34769022,0.30334556,0.182183,1.254,2010-12-25 03:00:00
104,3.0792553,2.2657723,1.5428069,1.04344,0.6977986,0.48192906,0.31511816,0.2802135,0.19376603,1.21,2010-12-25 03:30:00
105,3.1458533,2.458585,1.6765604,1.1238697,0.7043153,0.48119485,0.30324152,0.26220724,0.13774663,1.204,2010-12-25 04:00:00
106,2.5682883,2.145022,1.4169549,0.9258089,0.68244416,0.45002365,0.36800873,0.28430423,0.17942496,0.738,2010-12-25 04:30:00
107,2.427123,2.111716,1.18716,0.8043861,0.6192093,0.3871348,0.26461494,0.20910318,0.14284027,0.564,2010-12-25 05:00:00
108,2.5344353,2.0176778,1.3757173,0.9372727,0.5767392,0.40267667,0.25820452,0.21448334,0.08929443,0.511,2010-12-25 05:30:00
109,2.423588,2.0671165,1.5252389,1.1573596,0.7948357,0.5438118,0.30596936,0.27623796,0.22682469,0.49600002,2010-12-25 06:00:00
110,1.9812528,1.4989549,1.0824257,0.89901584,0.63823575,0.423004,0.26232308,0.14829765,0.06461523,0.624,2010-12-25 06:30:00
111,2.1751165,1.7059934,1.1240882,0.7715019,0.5591435,0.44875067,0.2890171,0.1813684,0.002565418,0.506,2010-12-25 07:00:00
112,2.7356575,2.009332,1.4148797,1.083662,0.66244125,0.46418843,0.29472864,0.07239714,0.0036131872,1.387,2010-12-25 07:30:00
113,2.8659747,2.268643,1.5713946,1.248508,0.8679776,0.4646207,0.28402603,0.16234678,0.10755408,1.092,2010-12-25 08:00:00
114,4.005308,3.21348,2.1071734,1.5741856,0.8760872,0.44123846,0.2875474,0.14622082,0.068650685,0.958,2010-12-25 08:30:00
115,4.4273324,3.7785285,2.69773,2.049669,1.0408306,0.48344496,0.3247322,0.1588946,0.09518543,2.064,2010-12-25 09:00:00
116,4.737022,3.9581387,2.8989513,2.1992197,1.2181401,0.5959965,0.4201036,0.20265432,0.051090892,3.424,2010-12-25 09:30:00
117,5.718722,4.8988605,3.4538908,2.6136928,1.2485156,0.5666948,0.32889733,0.10451475,-0.044614844,3.839,2010-12-25 10:00:00
118,6.1199,5.324736,4.0522695,3.0010302,1.4840919,0.7452675,0.47174034,0.26193118,0.05347921,2.935,2010-12-25 10:30:00
119,6.971658,5.9349303,4.3601685,3.2513943,1.5935198,0.68549424,0.42214787,0.24962507,0.104745604,2.735,2010-12-25 11:00:00
120,7.5353293,6.4593744,4.7911773,3.6266818,1.5676718,0.48612925,0.20756108,0.035329003,-0.06910489,2.934,2010-12-25 11:30:00
121,7.9191184,6.7108493,4.788823,3.4751694,1.5055354,0.60704273,0.26007998,0.10562893,-0.06337386,4.881,2010-12-25 12:00:00
122,6.752942,5.7648573,4.227068,3.040375,1.4346741,0.64009655,0.37153772,0.15211347,0.06539456,5.656,2010-12-25 12:30:00
123,5.8119755,5.10085,3.8258646,2.7963521,1.4343364,0.5543812,0.13421664,-0.0014985502,-0.076708205,5.746,2010-12-25 13:00:00
124,7.58468,6.7783413,5.3321667,3.872759,1.6589636,0.6523563,0.17690283,0.023022924,-0.043626104,6.169,2010-12-25 13:30:00
125,8.0891285,7.2540097,5.744935,4.2761464,1.7152207,0.6351346,0.36628303,0.14818202,0.046933245,5.97,2010-12-25 14:00:00
126,8.491649,7.4653087,5.648074,4.0280457,1.8100251,0.68477756,0.375757,0.17791945,0.099990174,3.614,2010-12-25 14:30:00
127,7.121343,6.0011964,4.5272307,3.3116937,1.5553218,0.6503345,0.27564934,0.074747674,-0.015163612,4.239,2010-12-25 15:00:00
128,8.087256,6.982346,5.4632325,4.0350857,1.7750185,0.78028214,0.36891618,0.16803801,-0.3171894,3.79,2010-12-25 15:30:00
129,8.533516,7.6100717,6.387366,4.617478,2.465154,1.0741338,0.46332672,0.21448591,0.13907632,4.001,2010-12-25 16:00:00
130,10.022218,9.179513,7.935161,6.7751803,3.64391,1.5571789,0.62992406,0.27491173,0.17889059,3.8180003,2010-12-25 16:30:00
131,9.828601,8.882543,7.630363,6.834269,4.662077,2.2053306,0.9141786,0.1965737,0.096104115,3.7549999,2010-12-25 17:00:00
132,8.7974825,8.160274,7.28336,6.652461,4.747313,2.6852648,1.2418655,0.3683493,0.25651154,3.704,2010-12-25 17:30:00
133,8.990049,8.398301,7.057303,6.487989,4.903381,3.028492,1.420971,0.4852686,0.37228364,3.802,2010-12-25 18:00:00
134,8.888528,8.211571,6.9191976,6.422437,5.3349147,3.6481647,1.8017465,0.571383,0.46719524,3.7480001,2010-12-25 18:30:00
135,9.008453,8.190541,7.1740603,6.1522393,5.202281,3.6343064,2.2198677,0.8487136,0.70162815,3.882,2010-12-25 19:00:00
136,8.026252,7.2395763,6.2835827,5.775724,4.795562,3.0926394,1.9799873,0.7857405,0.67284817,5.778,2010-12-25 19:30:00
137,8.015472,7.3604345,6.647534,6.147015,5.106727,3.373271,1.8898823,0.8781523,0.80713373,6.35,2010-12-25 20:00:00
138,8.369393,7.610705,6.958135,6.3330507,5.1159625,3.307863,2.0368857,0.94801897,0.85315126,6.418,2010-12-25 20:30:00
139,8.373929,7.6368666,6.970081,6.328508,5.1164923,3.3370466,1.878728,1.0230607,0.94532114,7.8169994,2010-12-25 21:00:00
140,8.005308,7.461739,6.7316365,6.136495,4.7966366,2.9976962,1.4029851,0.9922712,0.94525427,7.194,2010-12-25 21:30:00
141,7.166892,6.5795236,5.775625,5.1152415,3.9906697,2.2572248,1.2444478,0.87108195,0.81674147,6.576,2010-12-25 22:00:00
142,6.6941833,6.1519766,5.19056,4.6336117,3.7280478,1.8924114,0.89802134,0.6200261,0.5388699,4.6,2010-12-25 22:30:00
143,5.2649765,4.764903,4.0351534,3.61003,2.767168,1.4951664,0.6574108,0.45969212,0.37008676,3.5499997,2010-12-25 23:00:00
144,5.0414643,4.6340327,3.8990092,3.6423051,3.1240668,2.4748995,1.1436592,0.9177266,0.8729566,1.483,2010-12-25 23:30:00
145,4.4513187,4.0107355,3.496306,3.2285495,2.6112049,1.7378962,0.94159514,0.6845944,0.6462011,1.091,2010-12-26 00:00:00
146,3.9844286,3.5818365,2.9712846,2.5266778,1.8648523,1.0611119,0.6371811,0.4802946,0.42562032,1.229,2010-12-26 00:30:00
147,3.6120522,3.2816854,2.508791,2.066838,1.3054136,0.8233792,0.46003398,0.36662734,0.27940494,1.256,2010-12-26 01:00:00
148,3.6488645,3.2875888,2.540739,1.9433035,1.1364874,0.7380063,0.45757926,0.42120576,0.3506153,1.313,2010-12-26 01:30:00
149,3.9801996,3.479547,2.470906,1.7973272,0.9963491,0.6174907,0.33701694,0.29681802,0.23139822,1.316,2010-12-26 02:00:00
150,3.831891,3.2105987,2.133289,1.6095448,0.9088304,0.56515086,0.31546623,0.2767648,0.18807389,1.252,2010-12-26 02:30:00
151,3.3973687,2.6490972,1.7041496,1.271087,0.8290667,0.4810588,0.34015575,0.29410365,0.17755875,1.3179998,2010-12-26 03:00:00
152,3.518572,2.599634,1.7142122,1.1147008,0.7104741,0.47962323,0.31410155,0.27801186,0.19807264,1.02,2010-12-26 03:30:00
153,3.5036337,2.7953944,1.893418,1.207742,0.7164144,0.48087877,0.29664448,0.25399452,0.12519908,0.68799996,2010-12-26 04:00:00
154,2.9445834,2.465838,1.6325575,1.0658976,0.7685768,0.5001428,0.4073628,0.32176167,0.21902119,0.57899994,2010-12-26 04:30:00
155,2.255154,1.9819198,1.1028801,0.7586947,0.57010716,0.3374964,0.20698205,0.1538419,0.093291074,0.647,2010-12-26 05:00:00
156,2.2048724,1.7986182,1.2507616,0.855515,0.5294907,0.4021523,0.2921315,0.24775541,0.12136323,0.684,2010-12-26 05:30:00
157,2.486624,2.1864562,1.6326023,1.2539704,0.849619,0.55192846,0.28796157,0.26006198,0.2201806,0.6,2010-12-26 06:00:00
158,1.98675,1.6020315,1.233964,1.0619125,0.7477198,0.4669325,0.25691596,0.12013282,0.045832217,0.682,2010-12-26 06:30:00
159,1.8995796,1.5265287,1.0511698,0.76572496,0.5770939,0.46385118,0.27744272,0.16762358,0.0040559983,0.668,2010-12-26 07:00:00
160,2.21933,1.561359,1.1015882,0.870629,0.5696354,0.45056373,0.32045332,0.120193735,0.045936294,0.604,2010-12-26 07:30:00
161,2.344847,1.7849873,1.256766,1.0170988,0.747731,0.41954616,0.23977369,0.114187874,0.05918647,0.67,2010-12-26 08:00:00
162,3.4501555,2.6620243,1.7843264,1.3848569,0.8428614,0.46562946,0.29842615,0.14370942,0.06511742,0.63399994,2010-12-26 08:30:00
163,3.8351758,3.1901915,2.306819,1.8154303,0.9787909,0.5035122,0.34628716,0.16695833,0.10072417,0.62,2010-12-26 09:00:00
164,4.2080708,3.47282,2.5984907,2.0392141,1.2598797,0.6758865,0.48483083,0.24162182,0.09199409,0.96800005,2010-12-26 09:30:00
165,5.498223,4.660414,3.4155517,2.750092,1.527902,0.78149366,0.49966463,0.25906447,0.10290038,2.418,2010-12-26 10:00:00
166,5.4913483,4.752106,3.7109554,2.9127877,1.6661382,0.8882874,0.5677731,0.32263744,0.09399748,1.581,2010-12-26 10:30:00
167,5.704891,4.7779455,3.5611265,2.8306885,1.6141926,0.81294245,0.51838547,0.31089407,0.13894221,1.787,2010-12-26 11:00:00
168,5.982937,5.0342035,3.7165723,2.923619,1.3982196,0.5628364,0.27690133,0.09075147,-0.022167364,1.236,2010-12-26 11:30:00
169,6.759407,5.6014166,4.0749516,3.0830197,1.4914417,0.75423646,0.3886795,0.20866665,0.0115252575,2.302,2010-12-26 12:00:00
170,6.6717567,5.717121,4.329339,3.2843714,1.6095663,0.74647766,0.44378805,0.2037238,0.11770187,3.256,2010-12-26 12:30:00
171,6.346439,5.699736,4.582981,3.5777068,1.9600445,0.7729893,0.25603396,0.109598204,0.03308221,5.5889997,2010-12-26 13:00:00
172,8.09453,7.3636103,6.1287527,4.8837433,2.3339982,0.9239758,0.31780496,0.14745592,0.08162611,7.066,2010-12-26 13:30:00
173,8.984281,8.165511,6.8853955,5.5459013,2.4519572,0.86839694,0.5063919,0.25968036,0.16478288,4.109,2010-12-26 14:00:00
174,8.705958,7.7202086,6.1738214,4.807524,2.3506153,0.8578504,0.47279924,0.25127944,0.17143284,4.4859996,2010-12-26 14:30:00
175,7.353148,6.331319,5.0544553,3.9576788,2.0322828,0.9075666,0.45069036,0.21975172,0.12699054,5.197,2010-12-26 15:00:00
176,8.308091,7.2518845,5.928661,4.743266,2.3526876,1.0971926,0.5712075,0.3297978,-0.16155243,6.341,2010-12-26 15:30:00
177,8.407699,7.434138,6.36174,4.8957043,2.8774254,1.3317,0.6086347,0.3414249,0.2722099,6.608,2010-12-26 16:00:00
178,8.67274,7.7798567,6.612566,5.755152,3.1672556,1.5877274,0.72791696,0.3113262,0.19356829,6.91,2010-12-26 16:30:00
179,8.601179,7.5808764,6.483497,5.9034286,4.2532773,2.242322,1.0556537,0.36068588,0.2635124,6.735,2010-12-26 17:00:00
180,8.286006,7.629903,6.8329124,6.33126,4.778917,2.830067,1.4063005,0.5426022,0.43605033,6.842,2010-12-26 17:30:00
181,8.982473,8.341347,7.0958724,6.6733465,5.268571,3.3291655,1.6659851,0.7068909,0.59163076,6.635,2010-12-26 18:00:00
182,9.269715,8.537291,7.3749514,6.9449797,5.8868284,4.0423694,2.0667026,0.74270445,0.65104693,8.362,2010-12-26 18:30:00
183,9.437792,8.518044,7.549767,6.6812005,5.7438493,3.9864185,2.4749863,1.006839,0.8593366,7.167,2010-12-26 19:00:00
184,7.66854,6.815581,6.006716,5.61641,4.788996,3.2041261,2.1454782,0.9749982,0.86024225,6.879,2010-12-26 19:30:00
185,7.614341,7.0100427,6.429234,6.0324907,5.1213136,3.4824078,2.0314934,1.0174564,0.9407289,6.781,2010-12-26 20:00:00
186,7.8809543,7.2232046,6.7065387,6.2159104,5.116049,3.4400547,2.2036624,1.096193,0.99450254,6.926,2010-12-26 20:30:00
187,8.229053,7.529457,6.9655137,6.3757467,5.1407228,3.4606798,2.076369,1.2368553,1.155018,6.648,2010-12-26 21:00:00
188,8.006456,7.467571,6.7643075,6.1738887,4.850842,3.2099478,1.713694,1.3186929,1.2695731,6.75,2010-12-26 21:30:00
189,7.2007747,6.592439,5.81144,5.040022,3.842962,2.4293263,1.5065311,1.1158221,1.0527192,6.9929996,2010-12-26 22:00:00
190,5.8518395,5.34198,4.5651035,4.019326,3.1897395,1.8362428,1.0236751,0.7416703,0.64724725,5.731,2010-12-26 22:30:00
191,4.59833,4.0809894,3.4926836,3.0185866,2.2806013,1.3686087,0.68515223,0.48005202,0.3765819,2.07,2010-12-26 23:00:00
192,3.6827302,3.2475433,2.4807055,2.2474957,1.9146955,1.5453405,0.8019793,0.65892917,0.61319405,1.944,2010-12-26 23:30:00
193,3.5353177,2.9395895,2.338136,2.1170113,1.6637173,1.1350533,0.68107796,0.53494996,0.4994561,1.9969999,2010-12-27 00:00:00
194,3.003601,2.6066258,2.0347037,1.6626526,1.1832712,0.7133472,0.44951445,0.34090987,0.2827978,1.8229998,2010-12-27 00:30:00
195,2.6552744,2.3257027,1.6876931,1.3454227,0.8551508,0.54898447,0.31454203,0.24751572,0.15428005,1.527,2010-12-27 01:00:00
196,2.2950673,1.9965136,1.50442,1.1557943,0.7314693,0.50772184,0.3492972,0.31859794,0.24781059,1.172,2010-12-27 01:30:00
197,2.4557204,2.1293912,1.4881395,1.1108369,0.69104373,0.47343987,0.2980272,0.2643239,0.19954465,1.146,2010-12-27 02:00:00
198,2.5680377,2.1110866,1.404617,1.0976015,0.67863494,0.43405545,0.25421572,0.2200805,0.13818453,1.102,2010-12-27 02:30:00
199,2.4603333,1.8886125,1.255101,0.9821349,0.67586946,0.40347856,0.2900703,0.24967477,0.13596575,1.077,2010-12-27 03:00:00
200,2.6039696,1.872967,1.2575487,0.8873503,0.59551406,0.43398523,0.3110281,0.27760053,0.19883892,1.221,2010-12-27 03:30:00
201,2.5781698,2.0566835,1.4331561,0.9454187,0.5277753,0.36846986,0.23869462,0.20125163,0.07383158,0.872,2010-12-27 04:00:00
202,2.2995923,1.826613,1.2095425,0.8169455,0.5947219,0.40180844,0.32430393,0.2457834,0.14572923,0.9459999,2010-12-27 04:30:00
203,1.6996927,1.4777179,0.8594589,0.6283157,0.4855119,0.30362955,0.20171879,0.15546934,0.09870162,0.901,2010-12-27 05:00:00
204,2.0991402,1.679103,1.1018701,0.7868087,0.542713,0.4003242,0.29815024,0.25617704,0.1376088,0.98,2010-12-27 05:30:00
205,2.7168934,2.3814447,1.7358278,1.3398306,0.9335469,0.63204193,0.28819802,0.2622275,0.22773927,0.91999996,2010-12-27 06:00:00
206,2.2995136,1.9129479,1.5897071,1.4129984,1.0067106,0.64274037,0.35620528,0.18468207,0.12109452,0.964,2010-12-27 06:30:00
207,1.9431548,1.5384054,1.0340034,0.7470415,0.54302263,0.42685324,0.2450948,0.13478506,-0.031492908,0.807,2010-12-27 07:00:00
208,2.3617501,1.6122242,1.0807391,0.8102692,0.48844606,0.3775098,0.24259834,0.034944575,-0.03746561,1.366,2010-12-27 07:30:00
209,2.8208103,2.1713772,1.5453644,1.2313175,0.845766,0.42524254,0.25594833,0.14820127,0.09521697,1.319,2010-12-27 08:00:00
210,3.7363873,2.8590438,1.8901433,1.4163523,0.809389,0.43047366,0.28002533,0.14016962,0.062064588,1.3719999,2010-12-27 08:30:00
211,3.8242908,3.031433,1.9949836,1.4866704,0.7556981,0.40037706,0.2872481,0.14974736,0.096225284,1.335,2010-12-27 09:00:00
212,3.6831229,2.844281,1.9953942,1.4999764,0.9247435,0.5271258,0.38578957,0.200341,0.0748331,1.953,2010-12-27 09:30:00
213,4.354133,3.5347388,2.411068,1.8730041,1.0578532,0.5854914,0.39455035,0.2135483,0.07303826,1.6479999,2010-12-27 10:00:00
214,4.4907804,3.4956348,2.4614065,1.810627,1.0222898,0.60393083,0.39370757,0.2075207,0.018106146,1.578,2010-12-27 10:30:00
215,4.3111124,3.3161726,2.138147,1.5605181,0.87530315,0.49931628,0.32271108,0.16699618,0.016249048,1.629,2010-12-27 11:00:00
216,4.376595,3.3718603,2.135165,1.5086819,0.6363382,0.25364044,0.0934162,-0.044512067,-0.16176374,1.504,2010-12-27 11:30:00
217,5.3714623,4.062436,2.452758,1.6523473,0.7286755,0.3604377,0.15203719,0.014294554,-0.15464813,1.231,2010-12-27 12:00:00
218,5.5378456,4.361233,2.8282611,1.9338712,0.9028463,0.43922284,0.2590067,0.0941509,0.030666517,2.952,2010-12-27 12:30:00
219,4.9227242,4.2540154,3.1270003,2.2521832,1.1878804,0.42910224,0.11521945,-0.0062104254,-0.07882805,2.314,2010-12-27 13:00:00
220,6.6071405,5.807879,4.4435816,3.252746,1.4601297,0.54400325,0.17451172,0.035513423,-0.027898934,2.48,2010-12-27 13:30:00
221,7.181911,6.3012533,4.9432044,3.636168,1.5369532,0.5509585,0.30585834,0.10761345,0.012886811,2.446,2010-12-27 14:00:00
222,7.4932637,6.3717127,4.5241585,3.2499974,1.5422976,0.54242116,0.26634714,0.0832418,0.0065333243,3.633,2010-12-27 14:30:00
223,6.3067107,5.3477626,3.8659155,2.7640636,1.334624,0.6223873,0.29752004,0.099682145,0.01607026,4.088,2010-12-27 15:00:00
224,7.5190253,6.2992277,4.865998,3.7204282,1.7262725,0.8202666,0.40791208,0.19137478,-0.3187399,4.439,2010-12-27 15:30:00
225,8.284835,7.292998,6.113943,4.5580363,2.5745456,1.1199983,0.47641405,0.24969491,0.18561424,4.476,2010-12-27 16:00:00
226,10.133476,9.03822,7.5662875,6.5634747,3.6252532,1.675682,0.7251929,0.341156,0.23985492,4.728,2010-12-27 16:30:00
227,9.518022,8.384086,7.127407,6.5022573,4.7199683,2.4238596,1.116013,0.35378027,0.25810492,4.6709995,2010-12-27 17:00:00
228,9.388088,8.673673,7.7580853,7.208813,5.578782,3.2482626,1.543698,0.579807,0.47845346,4.912,2010-12-27 17:30:00
229,11.03706,10.248014,8.766707,8.290617,6.5526175,3.9507484,1.93988,0.89661664,0.7864665,5.429,2010-12-27 18:00:00
230,11.10867,10.1986,8.88724,8.341633,6.9614844,4.637332,2.306814,0.883673,0.79528075,5.182,2010-12-27 18:30:00
231,10.472853,9.370621,8.25357,7.391529,6.2790923,4.3824244,2.6992357,1.1352762,0.9962817,5.05,2010-12-27 19:00:00
232,8.105262,7.208301,6.321315,5.883428,4.945179,3.367336,2.2803216,1.1294261,1.0217165,4.814,2010-12-27 19:30:00
233,7.641677,6.959687,6.2873216,5.8985014,4.979427,3.4726264,2.0706978,1.0860776,1.0121996,5.16,2010-12-27 20:00:00
234,7.7904296,7.103671,6.5291386,6.01464,4.8660517,3.324074,2.154049,1.0887054,0.9905554,4.724,2010-12-27 20:30:00
235,8.524075,7.7383366,7.0585184,6.424924,5.058289,3.430669,2.1059322,1.3095913,1.2324684,5.045,2010-12-27 21:00:00
236,8.712367,8.094578,7.3230286,6.655683,4.98371,3.2404437,1.8196987,1.445485,1.3958483,4.624,2010-12-27 21:30:00
237,9.210078,8.456878,7.376974,6.1182466,4.1626353,2.5864987,1.6210693,1.225159,1.1624024,4.716,2010-12-27 22:00:00
238,7.31874,6.686141,5.6676574,4.6757917,3.1855206,1.7595952,1.0544086,0.79697895,0.7029397,2.794,2010-12-27 22:30:00
239,5.9889317,5.2814803,4.4736657,3.4690788,2.181174,1.2190889,0.6178884,0.42102972,0.3157056,1.857,2010-12-27 23:00:00
240,3.4290614,3.0183518,2.2954843,2.1100597,1.8446307,1.5151824,0.8786266,0.73484164,0.69044524,1.8419999,2010-12-27 23:30:00
241,3.0327475,2.544056,2.0518527,1.8863777,1.5511917,1.1024731,0.70685875,0.5683222,0.53348136,1.655,2010-12-28 00:00:00
242,2.6013727,2.2075794,1.7570317,1.5069048,1.1562691,0.7527505,0.50524294,0.402346,0.34949264,1.21,2010-12-28 00:30:00
243,2.2263956,1.9446623,1.4705373,1.2407537,0.90926576,0.62961304,0.402139,0.33681437,0.24959274,1.002,2010-12-28 01:00:00
244,1.9363962,1.6994328,1.3553355,1.1205148,0.8093409,0.56537694,0.38202074,0.3484865,0.27647802,1.284,2010-12-28 01:30:00
245,1.9403831,1.6628933,1.2773817,1.0497224,0.7442031,0.5195819,0.33305767,0.2977566,0.24030733,0.989,2010-12-28 02:00:00
246,2.0595148,1.7188109,1.306067,1.1156759,0.7804856,0.53471076,0.34602195,0.31212348,0.23085321,1.034,2010-12-28 02:30:00
247,1.8159113,1.4666104,1.1397675,0.97583914,0.73306966,0.46177265,0.3404762,0.30242056,0.19884162,0.915,2010-12-28 03:00:00
248,1.6758063,1.3199899,1.028225,0.83418804,0.61844283,0.45449507,0.32527348,0.29256523,0.22238262,0.745,2010-12-28 03:30:00
249,1.5867437,1.3075749,1.0403211,0.8060864,0.56507283,0.4210523,0.2985956,0.26495618,0.15105589,0.825,2010-12-28 04:00:00
250,1.530086,1.3004459,0.9931473,0.77042335,0.6236639,0.4370413,0.35559884,0.27581915,0.17925,0.763,2010-12-28 04:30:00
251,1.5597476,1.3955039,0.9519873,0.7569009,0.6165867,0.37901607,0.2468962,0.19742316,0.14507425,1.061,2010-12-28 05:00:00
252,1.7356952,1.4625638,1.0985739,0.8307197,0.5877005,0.45379174,0.35087258,0.31172946,0.20468733,0.79599994,2010-12-28 05:30:00
253,2.024972,1.7929363,1.3989288,1.1612078,0.86595255,0.601446,0.31807515,0.29378697,0.25969,0.756,2010-12-28 06:00:00
254,1.9535831,1.6117312,1.3398007,1.1821344,0.8758286,0.6079099,0.393408,0.25114968,0.18585236,0.822,2010-12-28 06:30:00
255,1.6537867,1.2309521,0.82597333,0.60822976,0.44269517,0.33661726,0.18077217,0.08525609,-0.06523684,0.727,2010-12-28 07:00:00
256,1.931482,1.3408425,0.8939865,0.6501376,0.396954,0.3089802,0.20581812,0.0490804,-0.01611153,0.789,2010-12-28 07:30:00
257,2.3433082,1.828555,1.2895482,1.0061364,0.7103607,0.37733868,0.21603948,0.10999938,0.06164015,0.789,2010-12-28 08:00:00
258,3.4835548,2.7037024,1.8815846,1.4809355,0.90349853,0.48543167,0.32012403,0.17617162,0.106227964,1.046,2010-12-28 08:30:00
259,3.8690965,3.245549,2.392851,1.89619,1.0124949,0.5099012,0.35356027,0.18547164,0.12946074,1.021,2010-12-28 09:00:00
260,4.800672,4.0159144,3.0939107,2.398629,1.3914448,0.6808391,0.47558954,0.23384973,0.09386799,1.064,2010-12-28 09:30:00
261,5.749443,5.0913305,3.944532,3.171751,1.7029811,0.7896066,0.50221795,0.27763677,0.12709518,1.692,2010-12-28 10:00:00
262,5.6263833,4.8496737,3.8494775,3.0231159,1.6459993,0.77152866,0.4780732,0.2586306,0.06629492,1.055,2010-12-28 10:30:00
263,5.317286,4.462513,3.3592784,2.6538587,1.5074368,0.7258709,0.44207492,0.24852182,0.09118184,1.46,2010-12-28 11:00:00
264,5.1823597,4.360258,3.2465386,2.544074,1.2321347,0.5263834,0.29041815,0.12780425,0.023118457,1.252,2010-12-28 11:30:00
265,5.799727,4.800342,3.4676256,2.6084619,1.2967371,0.66557115,0.330908,0.16915415,-0.009518471,1.546,2010-12-28 12:00:00
266,5.9191484,5.045818,3.7653546,2.8660424,1.4863378,0.6864536,0.40635863,0.19716221,0.12384869,1.3719999,2010-12-28 12:30:00
267,5.951452,5.299489,4.2732587,3.3620813,1.9099709,0.76171124,0.29429433,0.165646,0.098637335,0.772,2010-12-28 13:00:00
268,7.5628586,6.8551264,5.67674,4.5075154,2.2721176,0.8613802,0.3189863,0.17095007,0.11275694,0.856,2010-12-28 13:30:00
269,8.372082,7.544127,6.338932,5.0955896,2.4121563,0.7873956,0.43228102,0.21727026,0.13671647,0.9660001,2010-12-28 14:00:00
270,8.8410425,7.9822187,6.4160285,5.0141726,2.48988,0.80120623,0.43137312,0.23836543,0.17073481,1.672,2010-12-28 14:30:00
271,7.577241,6.7625117,5.531214,4.414261,2.3609347,0.9481704,0.4668956,0.23562193,0.14966579,1.9959999,2010-12-28 15:00:00
272,7.462206,6.5403123,5.359499,4.358319,2.2794707,1.059944,0.56071216,0.3463007,-0.15118921,3.956,2010-12-28 15:30:00
273,7.0220375,6.2718263,5.376081,4.196065,2.596895,1.2378994,0.5759545,0.34426102,0.2820483,2.603,2010-12-28 16:00:00
274,8.455401,7.615817,6.4629526,5.6403303,3.0596232,1.6671387,0.820494,0.4180932,0.30570298,4.406,2010-12-28 16:30:00
275,8.223375,7.37227,6.2711377,5.669867,4.118648,2.2754667,1.1199737,0.46512198,0.38113785,4.954,2010-12-28 17:00:00
276,8.344218,7.724542,6.931297,6.4279227,4.958202,2.9346051,1.4583522,0.626711,0.54404384,4.9179997,2010-12-28 17:30:00
277,9.611302,9.020916,7.7905025,7.34231,5.727537,3.46857,1.7335774,0.882312,0.79438657,5.0259995,2010-12-28 18:00:00
278,10.396044,9.663823,8.469409,7.945584,6.6019464,4.260274,2.1383193,0.8181536,0.7507236,4.746,2010-12-28 18:30:00
279,9.733514,8.866453,7.8082476,6.9323845,5.856751,3.978741,2.4019983,0.9895767,0.8711405,4.664,2010-12-28 19:00:00
280,8.277204,7.4807568,6.630522,6.171632,5.2510266,3.5219233,2.3263466,1.0887812,0.9922992,4.923,2010-12-28 19:30:00
281,7.8342447,7.2048655,6.568518,6.110776,5.178433,3.567374,2.1017325,1.1320336,1.0680305,4.715,2010-12-28 20:00:00
282,7.829525,7.146681,6.5627837,6.0381484,5.052448,3.4463465,2.2294593,1.236288,1.1482861,5.21,2010-12-28 20:30:00
283,8.16253,7.509548,6.896445,6.264518,5.1451416,3.5265284,2.1327305,1.2967634,1.2201686,4.832,2010-12-28 21:00:00
284,8.29313,7.6980066,6.909477,6.304527,5.009937,3.2984369,1.7789935,1.3944753,1.3478205,4.8719997,2010-12-28 21:30:00
285,7.961801,7.3171973,6.4450946,5.48312,4.0624104,2.5892706,1.6597736,1.2854906,1.2265964,4.723,2010-12-28 22:00:00
286,6.835826,6.230394,5.317283,4.573855,3.3462863,1.8878568,1.1428043,0.8815967,0.7970855,4.704,2010-12-28 22:30:00
287,5.8046927,5.1528378,4.4441323,3.593628,2.3940437,1.3750724,0.7212912,0.5241027,0.4237297,4.219,2010-12-28 23:00:00
288,5.623064,5.13974,4.1973767,3.8032527,2.987168,2.289215,1.2834239,1.1243079,1.0890226,1.6959999,2010-12-28 23:30:00
289,4.1448135,3.676753,3.1438596,2.7748246,2.1004825,1.4335151,0.93230736,0.77561057,0.7460572,1.7559999,2010-12-29 00:00:00
290,3.20187,2.8377922,2.2870913,1.8737353,1.4164023,0.9222316,0.71897113,0.63349885,0.5939982,1.458,2010-12-29 00:30:00
291,2.6105065,2.3374126,1.7166331,1.4260345,1.0425702,0.80699384,0.6299615,0.57757944,0.5076022,1.312,2010-12-29 01:00:00
292,2.2276855,2.0063043,1.5265541,1.2505647,0.94166195,0.72428,0.5859097,0.56406516,0.50672174,1.171,2010-12-29 01:30:00
293,2.08472,1.805848,1.3331566,1.1065292,0.8301105,0.66680163,0.5292596,0.5064619,0.45853642,1.134,2010-12-29 02:00:00
294,2.0374086,1.7308528,1.2246467,1.0421181,0.7847829,0.628507,0.51763695,0.49651742,0.43024883,1.099,2010-12-29 02:30:00
295,1.8727233,1.490274,1.1375306,0.99823225,0.818445,0.6157197,0.5324666,0.50694686,0.42467082,1.083,2010-12-29 03:00:00
296,1.8674053,1.408178,1.0897949,0.9052895,0.73878795,0.58588994,0.4782895,0.45625445,0.39607504,1.02,2010-12-29 03:30:00
297,1.6956763,1.3790462,1.0679927,0.84663916,0.67102975,0.56202924,0.47643733,0.45364863,0.36673507,1.404,2010-12-29 04:00:00
298,1.577336,1.3515241,1.0329975,0.7891294,0.66805595,0.53235793,0.47308126,0.4079549,0.3285462,1.233,2010-12-29 04:30:00
299,1.5814202,1.3876091,0.9224395,0.7403066,0.6415253,0.47978786,0.39509732,0.3569142,0.3104688,0.68899995,2010-12-29 05:00:00
300,1.5575572,1.2977325,0.9870405,0.7801146,0.6309447,0.5442676,0.460985,0.43201157,0.33766332,0.782,2010-12-29 05:30:00
301,1.7024022,1.4697036,1.1651084,0.9762052,0.79674083,0.63310236,0.4263155,0.40658534,0.37237433,0.784,2010-12-29 06:00:00
302,1.8906369,1.4801006,1.1542687,1.0311968,0.83258617,0.6238687,0.44038168,0.3151276,0.26041397,0.732,2010-12-29 06:30:00
303,1.9882674,1.5702512,1.0248686,0.74160933,0.56154233,0.4318541,0.27204525,0.1755661,0.07460676,0.79599994,2010-12-29 07:00:00
304,2.230594,1.6584574,1.2292838,0.96821076,0.66418964,0.49662906,0.31696302,0.10611906,0.054871693,0.724,2010-12-29 07:30:00
305,2.8232028,2.3276913,1.7763013,1.4908644,1.0948738,0.53290766,0.35604206,0.26492542,0.22483289,0.756,2010-12-29 08:00:00
306,2.7715623,2.1616259,1.4511328,1.1219262,0.6783172,0.3854179,0.28186697,0.19106576,0.13681567,0.832,2010-12-29 08:30:00
307,2.5625668,2.0695925,1.3981628,1.05393,0.5722346,0.32392162,0.24258482,0.15520252,0.11593213,0.533,2010-12-29 09:00:00
308,2.8974705,2.2306163,1.5130627,1.1088593,0.66073,0.40476054,0.3198225,0.21366921,0.12640925,0.862,2010-12-29 09:30:00
309,3.3151267,2.7109601,1.7324492,1.3197203,0.76857144,0.4908577,0.3720638,0.25044927,0.1578096,1.481,2010-12-29 10:00:00
310,3.251109,2.554083,1.7453709,1.2843331,0.73565215,0.46938515,0.33931878,0.23360012,0.116978444,1.175,2010-12-29 10:30:00
311,3.6024992,2.728997,1.7647723,1.2682966,0.72857696,0.4144666,0.29006815,0.19923516,0.11747988,1.8240001,2010-12-29 11:00:00
312,3.8811111,3.134237,2.1134338,1.5759544,0.7856104,0.4038475,0.2832701,0.19217788,0.122883454,1.069,2010-12-29 11:30:00
313,4.474507,3.5685923,2.3851936,1.6905271,0.86793035,0.47788575,0.30671668,0.21874972,0.11302858,1.059,2010-12-29 12:00:00
314,4.1234655,3.395059,2.3947966,1.7002205,0.9224736,0.48639432,0.34389508,0.21976328,0.16716881,1.43,2010-12-29 12:30:00
315,3.9989564,3.4064004,2.5228343,1.910926,1.1573907,0.5793986,0.32252514,0.23545203,0.18381009,2.246,2010-12-29 13:00:00
316,5.0655403,4.4000173,3.4453313,2.5908957,1.3840749,0.6955796,0.36414477,0.2575774,0.20929289,1.124,2010-12-29 13:30:00
317,5.3724074,4.6352463,3.6245177,2.7999768,1.2976979,0.6126864,0.4361683,0.28556892,0.206643,0.997,2010-12-29 14:00:00
318,5.851785,5.0773163,3.8458955,2.853217,1.4866394,0.65842927,0.45553288,0.32747823,0.27343783,1.561,2010-12-29 14:30:00
319,5.0468035,4.2157845,3.2335582,2.536917,1.4873942,0.76382697,0.4766965,0.32055536,0.25316763,1.248,2010-12-29 15:00:00
320,5.68367,4.8451734,3.8840506,3.0658703,1.6862706,0.91709805,0.60568863,0.4485111,-0.013820228,1.701,2010-12-29 15:30:00
321,6.0497975,5.341645,4.5721455,3.335573,2.1138055,1.0787015,0.59785205,0.4179039,0.363161,4.156,2010-12-29 16:00:00
322,7.412095,6.649017,5.7413216,4.977876,3.0042586,1.5872717,0.81285137,0.53790253,0.4618834,3.536,2010-12-29 16:30:00
323,7.5399027,6.7230463,5.7211,5.1902924,3.9270139,2.3201926,1.1919239,0.6169582,0.542802,5.067,2010-12-29 17:00:00
324,7.544704,7.0430565,6.365496,5.9302645,4.685143,2.9914634,1.6223447,0.87432295,0.80024356,4.959,2010-12-29 17:30:00
325,9.165267,8.605963,7.28945,6.898058,5.6530066,3.7241518,1.8771343,0.99335647,0.91259646,4.039,2010-12-29 18:00:00
326,9.073587,8.432816,7.1954303,6.832943,5.990618,4.236849,2.2329948,1.006216,0.93535346,4.154,2010-12-29 18:30:00
327,9.08974,8.314458,7.4216,6.427027,5.6186666,4.009518,2.4821205,1.1631291,1.0642169,5.005,2010-12-29 19:00:00
328,8.124358,7.3795776,6.486957,6.1125336,5.342635,3.6589541,2.4481432,1.1927067,1.1089696,4.047,2010-12-29 19:30:00
329,8.004201,7.339657,6.6877894,6.277489,5.4613795,3.8043938,2.2014298,1.2560745,1.2081858,3.976,2010-12-29 20:00:00
330,8.757383,7.9863443,7.344823,6.7677903,5.7552876,3.8678284,2.4377763,1.3923615,1.3247373,4.101,2010-12-29 20:30:00
331,8.639215,7.9723687,7.3726363,6.7928066,5.6961255,3.9027965,2.2813375,1.4670998,1.4117525,4.148,2010-12-29 21:00:00
332,8.359291,7.785835,7.118513,6.550742,5.3672748,3.6113105,1.8808515,1.5349065,1.5022013,4.215,2010-12-29 21:30:00
333,7.5298834,6.931612,6.1627316,5.4173994,4.240307,2.6614647,1.6738995,1.3433303,1.300793,4.192,2010-12-29 22:00:00
334,6.8662653,6.3099885,5.3956347,4.764791,3.776881,2.1142797,1.2674478,1.0478446,0.98798436,4.473,2010-12-29 22:30:00
335,6.010522,5.4106936,4.7095103,4.1201925,3.0490475,1.7767366,0.98999256,0.8450048,0.78039205,4.228,2010-12-29 23:00:00


==> csv/samples.csv <==
t,q995,q800,q500,q200,q5,s0,s1,s2,s3,s4,s5,s6,s7,s8,s9,s10,s11,s12,s13,s14,s15,s16,s17,s18,s19,y,date_time
0,1.6240575,0.5692237,0.41870457,0.30563205,0.12498578,0.27513805,0.36546078,0.38830817,0.6858118,0.28340265,0.63126516,0.5303347,0.5805983,1.0036517,0.5102322,0.45610613,0.67346865,0.26603684,0.44675732,1.6031575,0.26654094,0.23621176,0.70500696,0.43942967,0.12929831,0.422,2010-11-08 00:00:00
1,1.3549845,0.46409288,0.31447956,0.20783293,0.04664065,0.66892934,0.2043228,0.18391617,0.47930577,0.23734693,0.25350162,0.25441977,0.34644052,0.3152056,0.31534964,0.8671729,0.09089347,0.53635997,0.35093108,0.38038376,0.22289433,0.09382905,0.23901834,0.41624945,0.4845823,0.373,2010-11-08 00:30:00
2,1.2275983,0.38255218,0.24021588,0.14796767,0.015812248,0.29553017,0.26316258,0.66472095,0.13760811,1.0284511,1.0080271,0.13772142,0.21444178,0.17750002,0.2753793,0.12876908,0.22005144,0.34354895,0.64194614,0.19335017,0.3895216,0.22230564,1.2050977,0.15528643,0.097948626,0.396,2010-11-08 01:00:00
3,1.1008185,0.34147298,0.21301094,0.13698633,0.033098016,0.13413161,0.39328983,0.3768921,0.19158053,0.18985109,0.23693895,0.24270517,0.21111692,0.13574831,0.25620866,0.11838934,0.19270878,0.22765371,0.0473344,0.37573752,0.24062416,0.306384,0.20066501,0.17307907,0.21304625,0.329,2010-11-08 01:30:00
4,1.0354366,0.28304133,0.17308551,0.10991935,0.024505837,0.08751911,0.29931742,0.32179672,0.24435432,0.23123597,0.08485605,0.25419155,0.080946565,0.089633845,0.02946714,0.14314567,0.081118666,0.38988796,0.10349103,0.1385271,0.10349465,0.24030663,0.1354139,0.1277727,0.46487167,0.249,2010-11-08 02:00:00
5,0.8459718,0.23066856,0.1425794,0.08759054,0.009843744,0.08001467,0.11612929,0.09370309,0.09456867,0.13938358,0.04004987,0.09489327,0.20248412,0.22501367,0.35566345,0.099595785,0.38006327,0.10107041,0.1676835,0.07245682,0.34637085,0.08884099,0.19534424,0.16756666,0.16365509,0.027999999,2010-11-08 02:30:00
6,0.6989843,0.18917668,0.11341167,0.06611112,-0.0009260647,0.119461216,0.120446116,0.08681047,0.16355833,0.08331002,0.108436055,0.43585104,0.2300374,0.057302997,0.052662276,0.21409501,0.12455032,0.17982216,0.2341307,0.16551067,0.027760854,0.11522705,0.07067989,0.07005754,0.3316938,0.095,2010-11-08 03:00:00
7,0.66036916,0.17728901,0.11457626,0.072893485,0.011150867,0.103283636,0.058528718,0.17383108,0.12855859,0.13918133,0.536179,0.13873865,0.04881821,0.59656996,0.03143023,0.17040743,0.17868234,0.10035594,0.057415772,0.2341912,0.19161744,0.113349035,0.124851145,0.11646536,0.06560831,0.085999995,2010-11-08 03:30:00
8,0.6396935,0.149883,0.09084649,0.05110318,-0.00816671,0.06324342,0.028740328,0.14097069,0.098103754,0.15381566,0.034224503,0.20048603,0.12120005,0.10120727,0.08153013,0.12801677,0.23657212,0.1569567,0.13099995,0.14708072,0.08470156,0.13005947,0.085547276,0.032657973,0.0571457,0.127,2010-11-08 04:00:00
9,0.5183945,0.13087253,0.08575855,0.05312748,0.0024543144,0.05735645,0.26415467,0.28624508,0.21187873,0.13375375,0.07222228,0.070242606,0.2988696,0.11814604,0.069472864,0.06644006,0.04769678,0.15949084,0.11615574,0.06915093,0.05234397,0.10816087,0.047470443,0.056935627,0.104457036,0.042,2010-11-08 04:30:00
10,0.47166598,0.11873341,0.07956915,0.050008215,0.0028844373,0.056983337,0.053848315,0.108249664,0.016599508,0.07025152,0.022185825,0.112483785,0.055834793,0.02210792,0.10000892,0.022642994,0.08820729,0.08275901,0.083458625,0.16280168,0.050520986,0.094600365,0.053323828,0.09199093,0.0768016,0.076,2010-11-08 05:00:00
11,0.6082993,0.14179529,0.09579982,0.06243796,0.010688185,0.06696259,0.17770748,0.19603014,0.12774658,0.049180835,0.04427915,0.056955714,0.06181919,0.1063546,0.1123086,0.15799956,0.18354033,0.07693342,0.22940417,0.21502332,0.08528764,0.032000843,0.09536645,0.13288921,0.13674499,0.055,2010-11-08 05:30:00
12,0.7089735,0.14767487,0.09470129,0.05920897,0.007601897,0.078672,0.0764625,0.12517941,0.097719714,0.15249978,0.14788592,0.15572387,0.10043252,0.040724285,0.13261956,0.17658809,0.14035384,0.051378746,0.1440767,0.11199555,0.06246237,0.15688561,0.072861165,0.058282405,0.072092704,0.092,2010-11-08 06:00:00
13,0.728106,0.13637158,0.08964607,0.056887582,0.008271819,0.07542596,0.13610792,0.023070443,0.1487436,0.054307688,0.09364363,0.07277996,0.051635943,0.16736989,0.046050087,0.13451579,0.052702866,0.66474646,0.06636344,0.024014862,0.452026,0.09389148,0.1417706,0.08351574,0.11581022,0.124000005,2010-11-08 06:30:00
14,0.77289015,0.12262179,0.08058922,0.051911615,0.011278503,0.088196024,0.10756609,0.09495776,0.16891238,0.057167657,0.068294026,0.06091662,0.06922029,0.05015471,0.052074585,0.09234487,0.08048662,0.03442996,0.09499183,0.09116956,0.0742861,0.20335482,0.05184809,0.10040753,0.0422898,0.034,2010-11-08 07:00:00
15,0.7779511,0.12331021,0.07668626,0.0449196,-0.00046739823,0.14443879,0.15074082,0.025685014,0.022390073,0.095492855,0.06500002,0.10642834,0.09971756,0.03146123,0.05101109,0.05103196,0.08936506,0.20736389,0.1101752,0.18512805,0.12572812,0.10762355,0.17887866,0.055612255,0.12632942,0.085,2010-11-08 07:30:00
16,0.8712733,0.12706889,0.08229287,0.052224293,0.010029666,0.16367824,0.078417085,0.054532528,0.04496197,0.08086696,0.07266428,0.07544198,0.11672364,0.0652293,0.117837295,0.080990374,0.11538948,0.06305948,0.06536652,0.11492848,0.08418875,0.043502692,0.08980578,0.0724044,0.117683195,1.082,2010-11-08 08:00:00
17,1.105702,0.14314774,0.08423207,0.046751227,-0.004213132,0.08309034,0.051157016,0.059838604,0.010469571,0.3803358,0.073969044,0.045374624,0.14366998,0.427695,0.08710673,0.09422589,0.042102333,0.06702236,0.27946877,0.3698997,0.029621325,0.047195807,0.013011972,0.053068876,0.042312518,0.289,2010-11-08 08:30:00
18,1.1779908,0.14581275,0.081493266,0.040343378,-0.015777674,0.06412418,0.3996178,0.043602876,0.088758074,-0.012907074,0.06302704,0.05532506,0.010044134,0.1507853,0.0985537,0.101615325,0.15476279,0.106424004,0.09031732,0.01990832,0.1224304,0.051482104,0.11707019,0.67997783,0.044889264,0.334,2010-11-08 09:00:00
19,1.4371973,0.17120394,0.093299665,0.04578503,-0.017361563,0.12200935,0.065993994,0.19395927,0.09864215,0.14309251,0.09774621,-0.0012138189,0.16834326,0.09075945,0.09223811,0.056062616,0.071312584,0.060680754,0.07097733,0.23520052,0.07412113,0.17126639,0.054570463,0.459013,0.12599705,0.218,2010-11-08 09:30:00
20,1.7747523,0.23352303,0.1221372,0.059496175,-0.020609267,0.14763902,0.24000171,0.48261398,0.009078586,0.06617761,0.15211749,0.083856575,0.012382282,0.12790981,0.18478718,0.17947005,0.09021266,0.75467736,0.08829797,0.124007836,0.047688868,0.10642061,0.024813447,0.12635028,0.09720116,0.08,2010-11-08 10:00:00
21,2.078382,0.29224426,0.13780779,0.058128685,-0.040256377,0.24139413,0.1316063,0.17518412,0.105466045,0.013623374,0.089685455,0.056946672,0.34182012,0.11628836,0.07371682,0.94423985,0.09895135,0.1536709,0.09345453,0.3713251,0.33626574,0.9252792,0.0469432,0.22947104,0.05850973,0.034,2010-11-08 10:30:00
22,2.540111,0.38155916,0.16614799,0.062788524,-0.06131298,1.964944,0.28948373,0.70655084,0.42908058,0.2937822,0.016931377,0.62031734,1.6795319,0.08361281,0.20252307,0.16752248,0.21596113,1.2209507,-0.017036602,0.03394325,0.18510269,0.028812252,0.59694153,-0.047763225,0.10572789,0.374,2010-11-08 11:00:00
23,2.9400656,0.6262482,0.23621228,0.09536048,-0.059698112,0.09744183,-0.025747033,0.06353183,0.36114055,0.15855706,0.18257385,0.13506584,0.17496897,0.08707349,0.055501655,0.10072012,0.11535938,0.08696698,0.18179208,0.26003385,0.30848184,0.11411177,0.24437252,2.17743,1.208344,0.262,2010-11-08 11:30:00
24,3.323105,0.97472006,0.31635907,0.11517344,-0.08219692,0.10488366,0.15787603,3.2450225,0.32790628,0.110830925,1.8114939,-0.007549759,0.35359377,0.4963044,-0.0017007608,0.0396812,0.6123245,-0.05667443,0.24057671,0.56695986,0.27210164,0.3622915,0.3672227,0.18870021,0.1045037,0.173,2010-11-08 12:00:00
25,3.5913835,1.236765,0.41728345,0.1565334,-0.07575666,1.8765284,0.31285226,0.2761198,0.045009017,0.6148831,0.33384368,1.2749494,3.0293133,0.05160488,0.68784285,-0.024375534,3.4186063,0.34595373,0.2716026,0.14185388,1.3467488,0.25169316,0.17240097,0.25948796,0.20501369,0.173,2010-11-08 12:30:00
26,3.7917671,1.1566722,0.4070825,0.1683458,-0.06303528,1.6603729,0.17620026,2.1005685,1.6716636,0.23382948,0.3165298,0.15528502,0.37270615,0.19011123,-0.0014162204,2.801136,0.02753218,0.16124934,0.016386388,0.30659726,0.896185,0.045310862,0.056629263,0.7597059,0.9831918,0.53,2010-11-08 13:00:00
27,3.5871038,0.96907574,0.34282997,0.13850155,-0.06886417,0.36424974,0.28908536,0.12571913,0.23509409,0.29003844,1.6737751,0.5447993,0.2609822,0.3242967,0.27051076,0.3184957,0.67105824,0.20571917,1.4444627,0.2822013,-0.046415772,0.46700287,0.99959713,0.09481922,1.0489246,0.275,2010-11-08 13:30:00
28,3.6913073,1.2096983,0.3960695,0.15534294,-0.071158536,0.23311219,0.032508053,1.690362,0.06427148,0.20702413,0.071261056,0.57299787,0.12311357,0.12756288,0.83828634,0.4493218,2.3563685,0.111965194,1.8237717,0.03318892,1.2293171,0.2905093,0.75453913,0.34495723,0.9877753,0.142,2010-11-08 14:00:00
29,3.3314314,0.8648064,0.29043785,0.11019872,-0.07718263,0.11358877,0.112744674,0.2585387,-0.023652595,0.1456746,2.5784383,0.012671468,0.19161457,0.30260614,0.3750442,0.7535466,-0.031101108,0.34127364,0.4683372,-0.0094990255,0.17252804,1.3446188,0.2839057,2.303282,3.2166495,0.068,2010-11-08 14:30:00
30,3.2709966,0.7973245,0.27740607,0.10462397,-0.07847099,0.22855477,0.5235849,0.75028735,-0.003436697,0.18439174,0.19782928,0.5928743,1.4508197,0.29068542,0.2577331,1.2046517,0.396295,0.03387377,0.23489924,0.2907003,1.0582395,0.31730375,0.13970307,0.01651692,0.21865359,0.092,2010-11-08 15:00:00
31,3.2321432,0.8012972,0.29974294,0.12622565,-0.057110053,0.2047021,0.2588277,0.06573454,0.786111,0.28424925,0.38206798,0.7443366,0.23997527,0.29747918,0.8105966,0.31292218,0.22227715,0.18404746,0.69987786,0.85258055,0.13910536,0.19330381,0.12318317,0.41332123,0.048864063,0.047,2010-11-08 15:30:00
32,3.112455,0.7707909,0.3004936,0.12402209,-0.06563227,0.15407176,-0.028446332,0.51084167,0.09933949,1.1981137,0.46611282,0.6096612,1.358112,0.14562844,0.13503273,0.29893693,0.4732033,0.15366499,0.60997826,0.027236609,0.8431802,1.3991063,0.084635824,0.21638165,0.3867203,0.182,2010-11-08 16:00:00
33,3.4915633,1.0592762,0.41938123,0.17711021,-0.057604752,0.14976257,0.27350986,0.40957806,1.3214489,0.14731318,0.17095128,0.22665507,1.6014764,0.09692074,0.5496364,0.4009183,0.47336164,0.20399143,0.45684105,0.23931761,0.33268806,0.32510182,0.7158723,0.15979132,0.96621037,0.319,2010-11-08 16:30:00
34,3.888328,1.3828042,0.6186715,0.2645582,-0.052090134,0.92311746,0.2310215,0.324136,0.11167472,1.35284,0.35309166,0.42624113,0.30065286,0.16846667,0.5028802,0.5171473,0.816239,0.49095342,0.51449096,0.5254505,1.3889145,0.6909405,0.35518208,1.0662436,0.4649907,1.418,2010-11-08 17:00:00
35,3.4893036,1.1398528,0.610087,0.34308007,0.037651706,0.29746637,1.5231049,0.79842836,0.84315056,0.35298476,0.52183825,0.7458307,0.187601,0.64622355,1.265929,1.2313023,0.4366694,0.5308764,0.62357783,0.619825,0.4485497,0.5843878,0.52322626,0.65543616,0.23574938,0.5519999,2010-11-08 17:30:00
36,3.3437848,1.0077741,0.57437456,0.34614003,0.075156346,0.21394518,0.9325602,1.2394332,1.347789,1.5959864,1.3987815,0.9676912,0.85697526,0.3597961,1.065744,2.5524206,0.8269344,0.46410277,0.46858567,0.66059774,0.8564655,1.274732,1.5654047,1.1502801,1.6939772,0.29,2010-11-08 18:00:00
37,3.4363074,1.0728565,0.60604256,0.3531727,0.05187147,0.54843885,0.69411635,0.4470021,0.24274665,0.3460998,0.4019597,0.7751072,1.1939032,0.24382336,2.1948674,0.5950213,1.3496648,0.667554,1.9450076,0.78344387,0.18706003,0.28140536,0.78858405,0.47715157,0.2565548,0.405,2010-11-08 18:30:00
38,3.7803547,1.1220655,0.6088671,0.35440558,0.05792953,0.48462734,0.47381836,0.9576723,0.3569456,0.5765442,2.1563325,0.49109662,0.9233784,0.38937584,0.97512645,0.41240713,3.09254,0.28597766,0.69547004,0.7710537,0.9210749,0.95683026,0.52415717,0.35215497,0.639994,0.642,2010-11-08 19:00:00
39,3.4316657,1.0077704,0.6140425,0.39044842,0.1049526,0.55155104,0.84968483,0.7703697,0.21901433,0.29030627,0.5037775,0.5924526,0.33217308,0.75433373,0.79627585,0.8307413,0.51397336,0.4982795,0.5518843,0.22166519,0.2769804,0.9034183,0.692465,0.5607153,0.9433965,0.312,2010-11-08 19:30:00
40,2.874333,0.8683704,0.5929952,0.4072038,0.14382584,1.358825,0.26371107,0.33766848,0.3680787,0.46308962,0.9852719,0.7576665,0.52117264,0.45986483,0.5952949,0.79812175,0.742869,0.29675588,0.28474414,1.0114651,0.8359877,0.4347123,0.65586,0.402538,0.63436097,0.622,2010-11-08 20:00:00
41,2.6998124,0.7870742,0.5553957,0.39602622,0.16518983,0.7331823,0.4710412,0.51165944,1.1908709,0.79984516,0.5704486,0.4974884,0.41273674,0.57959014,1.9579657,0.46953896,0.42938697,1.0253514,0.8136167,0.34112734,1.0490862,0.909161,0.73254144,0.320943,0.49376008,0.301,2010-11-08 20:30:00
42,2.6781282,0.78001773,0.5538859,0.39672458,0.16358632,0.5717815,0.7957263,0.682383,0.65297455,0.541086,0.2844464,0.60765404,0.6472233,0.57039726,0.8581816,0.6100518,0.3006812,0.5562235,0.57502323,0.5390234,0.37457246,0.5099003,0.7831454,0.76291066,0.4942953,0.447,2010-11-08 21:00:00
43,2.5568345,0.74500805,0.54768384,0.4084828,0.19473958,0.9288111,0.92408603,0.30841345,0.5073136,0.9279718,1.5261092,0.43833286,0.6287746,0.68070084,1.0373912,0.3448285,0.49923334,0.5080545,0.4048279,0.42534223,0.43034637,1.351837,0.5408966,0.7697794,0.38727897,0.203,2010-11-08 21:30:00
44,2.5926037,0.722266,0.513465,0.3702946,0.15453944,0.8516264,1.1972923,0.5765308,0.46745458,0.34915924,0.47666627,1.2975615,0.4132231,0.35067496,0.47459024,0.42791766,0.39507493,0.19859995,0.44464982,0.77284694,0.27498257,0.5489964,0.51506436,0.4577105,0.53691,0.485,2010-11-08 22:00:00
45,2.3143983,0.657122,0.47849438,0.35122126,0.15631133,0.4208344,0.7290101,0.63442343,0.54058516,0.81720144,0.56152403,0.4796808,0.7252229,0.37387642,0.44666654,0.42301697,0.49653664,0.28453392,0.57450885,0.6181329,0.3246222,0.24803817,1.0744265,0.48495898,0.31366822,0.231,2010-11-08 22:30:00
46,2.441855,0.6010536,0.41135043,0.2831586,0.093993,0.39322865,0.19258983,0.4655499,0.37962097,0.4400219,0.2762871,0.2016567,0.2538401,0.2549759,0.6014365,0.392,0.62170905,0.6030662,0.3941399,0.33784252,0.30003202,0.39399037,0.47930625,0.62087846,0.7011099,0.253,2010-11-08 23:00:00
47,2.20238,0.55455166,0.37158453,0.24269383,0.048771296,0.2549949,0.62540627,0.6023717,0.080057286,0.40036932,0.11564198,0.22167486,0.40134442,0.5133812,0.34969905,0.25267,0.1717078,0.46540126,0.26862508,0.3444582,0.32063076,0.7393802,0.09311347,0.06915266,0.2955677,0.268,2010-11-08 23:30:00

